Complement Sparsification: Low-Overhead Model Pruning for Federated Learning

Federated Learning (FL) is a privacy-preserving distributed deep learning paradigm that involves substantial communication and computation effort, which is a problem for resource-constrained mobile and IoT devices. Model pruning/sparsification develops sparse models that could solve this problem, but existing sparsification solutions cannot satisfy at the same time the requirements for low bidirectional communication overhead between the server and the clients, low computation overhead at the clients, and good model accuracy, under the FL assumption that the server does not have access to raw data to fine-tune the pruned models. We propose Complement Sparsification (CS), a pruning mechanism that satisfies all these requirements through a complementary and collaborative pruning done at the server and the clients. At each round, CS creates a global sparse model that contains the weights that capture the general data distribution of all clients, while the clients create local sparse models with the weights pruned from the global model to capture the local trends. For improved model performance, these two types of complementary sparse models are aggregated into a dense model in each round, which is subsequently pruned in an iterative process. CS requires little computation overhead on the top of vanilla FL for both the server and the clients. We demonstrate that CS is an approximation of vanilla FL and, thus, its models perform well. We evaluate CS experimentally with two popular FL benchmark datasets. CS achieves substantial reduction in bidirectional communication, while achieving performance comparable with vanilla FL. In addition, CS outperforms baseline pruning mechanisms for FL.

==> data/fem.csv <==
round,CS_0.5_8,CS_0.6_8,CS_0.8_8,FL_8,CS_0.7_8,FL_20,CS_0.5_20,CS_aggregated,adaptive,pqsu,pqsu_0.5
0,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897
1,0.0557514,0.0542644,0.0542644,0.0505228,0.0572024,0.056279,0.0505228,0.05284933,0.085707776,0.0292488,0.05167
2,0.080419,0.049599,0.0542644,0.076905,0.049599,0.086631,0.062443,0.1260733,0.095133592,0.0477526,0.049599
3,0.196443,0.0542644,0.0542644,0.156185,0.078116,0.294155,0.1015253,0.20498154,0.086343359,0.048748,0.049599
4,0.295306,0.126313,0.0542644,0.29789,0.16264,0.438792,0.187425,0.34136805,0.094761836,0.048748,0.049599
5,0.346692,0.105446,0.0542644,0.383724,0.269535,0.50352,0.202067,0.41960475,0.101525399,0.0601765,0.0542644
6,0.37633,0.204501,0.0542644,0.48351,0.291876,0.546433,0.238367,0.43762892,0.101117667,0.129179,0.0551158
7,0.411366,0.344869,0.0546241,0.535304,0.321581,0.58359,0.310728,0.49734974,0.094150237,0.203422,0.119945
8,0.469635,0.380474,0.1154,0.5686,0.334112,0.57,0.329327,0.5147383,0.112414256,0.230093,0.191838
9,0.47466,0.431656,0.114117,0.57688,0.348743,0.612582,0.370496,0.50098336,0.108564782,0.248728,0.22249
10,0.51054,0.44543,0.156125,0.604019,0.36097,0.631445,0.388149,0.5513863,0.101813211,0.259221,0.24161
11,0.5258,0.45047,0.158332,0.61808,0.376265,0.64359,0.3939,0.5779249,0.100158296,0.26764,0.263395
12,0.54461,0.460449,0.180601,0.63936,0.384803,0.63172,0.413,0.5646736,0.110603444,0.294922,0.2591
13,0.54513,0.45488,0.219947,0.64428,0.395476,0.594018,0.433767,0.5881062,0.09922291,0.322456,0.27962
14,0.55111,0.456276,0.201767,0.65456,0.372319,0.650357,0.45758,0.5652612,0.119849379,0.344438,0.312706
15,0.564697,0.47136,0.25271,0.68219,0.380114,0.65483,0.467609,0.54065335,0.124958028,0.360243,0.31307
16,0.566508,0.48411,0.241113,0.63928,0.39739,0.650885,0.477107,0.5501511,0.133664316,0.381625,0.352472
17,0.57249,0.5122,0.250803,0.67197,0.402,0.65643,0.481927,0.59458196,0.107161702,0.380498,0.373962
18,0.582302,0.51921,0.27864,0.67732,0.40914,0.668657,0.48983,0.59801173,0.120580899,0.4085,0.382357
19,0.5899,0.521082,0.28093,0.694452,0.410334,0.65883,0.499484,0.59976256,0.130354487,0.41446,0.40196
20,0.59466,0.53002,0.30504,0.715834,0.409531,0.6672,0.50863,0.6022569,0.131865496,0.42286,0.398126
21,0.59325,0.546973,0.299047,0.71251,0.417757,0.68188,0.53173,0.59231544,0.11474073,0.432868,0.41995
22,0.592615,0.5454,0.247829,0.71891,0.40761,0.68144,0.547416,0.59594905,0.132345182,0.436549,0.45215
23,0.59963,0.551,0.277174,0.69343,0.419268,0.68091,0.5556,0.59609294,0.105290929,0.448517,0.452031
24,0.603719,0.54742,0.279776,0.717813,0.43627,0.693,0.553149,0.62007725,0.139396556,0.462116,0.459994
25,0.60768,0.549563,0.314133,0.7212,0.45001,0.67975,0.565501,0.6221039,0.1289634,0.461505,0.471218
26,0.615304,0.55473,0.344761,0.716,0.452355,0.67235,0.57603,0.61889,0.140631746,0.4616,0.47141
27,0.613241,0.549515,0.341368,0.703074,0.45474,0.70997,0.57516,0.6297189,0.122475656,0.48111,0.484781
28,0.6113,0.556279,0.344617,0.7176,0.463747,0.6894,0.58341,0.5750108,0.141675061,0.468508,0.499856
29,0.61793,0.554528,0.34993,0.720139,0.469264,0.66721,0.58476,0.63271695,0.147287379,0.472214,0.48738
30,0.624346,0.56476,0.375509,0.723989,0.47283,0.70684,0.59843,0.60313237,0.148354679,0.4843,0.488091
31,0.621564,0.57515,0.37741,0.72496,0.48523,0.685638,0.60746,0.5885139,0.153091572,0.47129,0.49769
32,0.61936,0.5791,0.389132,0.71567,0.488523,0.705425,0.606394,0.6009018,0.151040917,0.48676,0.5081
33,0.62389,0.58623,0.414556,0.73059,0.513455,0.686,0.60684,0.63820934,0.140379911,0.47803,0.52131
34,0.62326,0.58717,0.41404,0.72201,0.51391,0.689271,0.60075,0.61038756,0.153199501,0.489842,0.515206
35,0.62666,0.587614,0.396088,0.726855,0.51482,0.70367,0.60684,0.6190699,0.161222238,0.50775,0.51903
36,0.62961,0.58905,0.42867,0.75056,0.515457,0.69795,0.610747,0.63558304,0.158164244,0.50105,0.52243
37,0.63245,0.589857,0.429941,0.73415,0.515649,0.714731,0.615915,0.6272845,0.155430038,0.5049,0.524859
38,0.6341,0.59514,0.424737,0.73837,0.525867,0.698205,0.618806,0.60024226,0.151916343,0.50868,0.531779
39,0.636758,0.59509,0.42498,0.745191,0.529944,0.69866,0.618854,0.6210606,0.157780496,0.521705,0.53922
40,0.637273,0.59074,0.435566,0.73586,0.53079,0.708627,0.61638,0.6299827,0.158811819,0.51755,0.527941
41,0.642862,0.59356,0.422482,0.74647,0.52884,0.706048,0.61825,0.643294,0.167805919,0.52765,0.54285
42,0.644313,0.589365,0.4142,0.7246,0.52571,0.702319,0.62028,0.6389768,0.16196575,0.5396,0.54458
43,0.64404,0.590912,0.4207,0.722597,0.535652,0.700832,0.62257,0.6321773,0.164460114,0.531611,0.53013
44,0.643689,0.59665,0.426176,0.74377,0.54145,0.704477,0.62331,0.6516885,0.173694057,0.534477,0.55716
45,0.647647,0.601921,0.430829,0.75381,0.54166,0.696527,0.626265,0.64306617,0.170588094,0.533506,0.552765
46,0.64725,0.603312,0.444608,0.7215,0.54498,0.680109,0.6247,0.6130858,0.172338946,0.5411,0.557945
47,0.649457,0.602041,0.439427,0.71804,0.54923,0.720499,0.62867,0.6348995,0.161198254,0.54813,0.56174
48,0.645056,0.608324,0.44499,0.738751,0.55346,0.69982,0.634431,0.6453926,0.170672039,0.55229,0.5433
49,0.64935,0.61156,0.451923,0.74351,0.557214,0.71612,0.633952,0.64089555,0.167937833,0.55425,0.544083
50,0.65285,0.60808,0.44589,0.731723,0.56142,0.717765,0.63353,0.6609584,0.183587567,0.547896,0.564253
51,0.65346,0.61188,0.448241,0.76311,0.561663,0.70616,0.63979,0.64957786,0.188876097,0.549311,0.56283
52,0.651448,0.617762,0.45089,0.73509,0.56186,0.70993,0.64083,0.6385691,0.186297789,0.5433,0.55919
53,0.656953,0.619417,0.4512,0.73959,0.56564,0.70044,0.6419,0.6278721,0.166978462,0.549647,0.556159
54,0.65754,0.62317,0.450952,0.74661,0.56346,0.72757,0.641363,0.6217921,0.193756895,0.55927,0.564361
55,0.658,0.623734,0.451899,0.75413,0.56538,0.704082,0.64285,0.6401161,0.187952703,0.52965,0.561723
56,0.661546,0.61982,0.443816,0.73953,0.57024,0.70155,0.6402,0.60262865,0.183611551,0.542811,0.558641
57,0.66083,0.62374,0.443924,0.6874,0.572648,0.714743,0.641687,0.64220273,0.182784094,0.52061,0.57117
58,0.662601,0.627104,0.446778,0.7312,0.56767,0.71557,0.64425,0.6699765,0.186177867,0.546013,0.56107
59,0.66085,0.62985,0.4526,0.703638,0.56906,0.728126,0.641111,0.64137524,0.194020722,0.5475,0.55507
60,0.660934,0.62901,0.45895,0.734086,0.57904,0.69131,0.640307,0.6657193,0.191754209,0.5528,0.55596
61,0.66516,0.629491,0.460485,0.757531,0.581474,0.71615,0.64407,0.6602629,0.188252506,0.540269,0.560716
62,0.667038,0.628255,0.463807,0.7576,0.58513,0.71882,0.643425,0.65462655,0.19294143,0.55016,0.559229
63,0.66946,0.63036,0.470991,0.725008,0.585863,0.70514,0.64367,0.6472394,0.197738284,0.5445,0.559217
64,0.672962,0.63099,0.47364,0.75291,0.589629,0.7164,0.640499,0.6590756,0.198913513,0.55021,0.57196
65,0.6735,0.63067,0.475955,0.735753,0.59171,0.7262,0.64436,0.6304504,0.203314626,0.549431,0.56363
66,0.674893,0.6341,0.461781,0.75262,0.589581,0.74074,0.64463,0.6308222,0.195663645,0.53842,0.56612
67,0.677387,0.63644,0.469264,0.75075,0.592579,0.73245,0.647383,0.6470835,0.205689068,0.55396,0.566076
68,0.67817,0.63951,0.468844,0.742468,0.59316,0.73209,0.6479,0.66396844,0.202091428,0.54642,0.56697
69,0.67847,0.64069,0.476411,0.751918,0.59409,0.72025,0.648,0.6589917,0.204154075,0.55159,0.575238
70,0.678406,0.63356,0.475332,0.72346,0.59658,0.72765,0.64863,0.6559097,0.205317312,0.55293,0.580143
71,0.67996,0.634695,0.47177,0.693972,0.595913,0.735633,0.6459,0.6397563,0.216122224,0.56129,0.57709
72,0.678586,0.636026,0.477682,0.715474,0.592483,0.74043,0.64899,0.65606564,0.200112726,0.557286,0.57648
73,0.679977,0.637273,0.47831,0.73384,0.596,0.72011,0.648354,0.641783,0.2172255,0.57057,0.568127
74,0.6762,0.64008,0.479205,0.74403,0.600542,0.72534,0.64767,0.58502424,0.216877728,0.56011,0.57074
75,0.67922,0.634863,0.479169,0.72744,0.595517,0.72647,0.64889,0.6667146,0.217992997,0.55596,0.5746
76,0.682436,0.63643,0.477071,0.755108,0.5882,0.72761,0.65183,0.65647334,0.208435266,0.554792,0.57415
77,0.68067,0.63605,0.48249,0.742289,0.58659,0.721422,0.652659,0.67458147,0.222202235,0.556758,0.572312
78,0.6815,0.63813,0.488091,0.74493,0.59117,0.720307,0.65491,0.66019094,0.21070178,0.547812,0.568175
79,0.682232,0.64309,0.48387,0.748225,0.592135,0.73658,0.65581,0.6584161,0.214587231,0.54904,0.570621
80,0.684283,0.6427,0.49071,0.73122,0.596128,0.7343,0.657516,0.6571449,0.218364753,0.5649,0.577469
81,0.684846,0.64129,0.48992,0.75494,0.59417,0.734805,0.655849,0.6319135,0.229997122,0.5395,0.57844
82,0.68476,0.644433,0.481903,0.74034,0.591955,0.73925,0.65531,0.65359527,0.218664556,0.55746,0.57244
83,0.684367,0.643473,0.488631,0.70993,0.59084,0.73372,0.653259,0.6407397,0.221170912,0.56024,0.568535
84,0.683791,0.64598,0.477394,0.72818,0.594318,0.7194,0.65478,0.6632969,0.233990502,0.56328,0.57586
85,0.6869,0.64684,0.485045,0.737744,0.600542,0.72651,0.6554,0.6543388,0.213927663,0.5649,0.56843
86,0.686081,0.65059,0.476771,0.72822,0.601477,0.7248,0.655058,0.62613326,0.227994436,0.558821,0.57489
87,0.68812,0.65034,0.477202,0.73867,0.60637,0.73381,0.6539,0.66335684,0.233067108,0.562335,0.562514
88,0.687137,0.64958,0.477982,0.731496,0.60443,0.72757,0.6569,0.6625294,0.226339521,0.541564,0.562694
89,0.68808,0.64403,0.48333,0.744267,0.609656,0.74149,0.65513,0.66370463,0.230224972,0.567,0.55746
90,0.69013,0.6465,0.4928,0.73267,0.60874,0.72976,0.66131,0.6751331,0.241281719,0.56451,0.568535
91,0.69252,0.647803,0.492576,0.7439,0.609332,0.739854,0.661066,0.6538591,0.241161798,0.57102,0.55524
92,0.69035,0.64924,0.495454,0.73442,0.61036,0.717549,0.66189,0.5887778,0.209778385,0.569266,0.574099
93,0.687928,0.64454,0.49591,0.752926,0.61725,0.727238,0.6636,0.65848804,0.22442078,0.55595,0.58031
94,0.69031,0.644781,0.498249,0.74954,0.62058,0.7256,0.66276,0.6640764,0.229049743,0.565285,0.56491
95,0.6911,0.64163,0.499448,0.75193,0.622499,0.72756,0.66553,0.6316017,0.233786636,0.56662,0.547165
96,0.69344,0.64305,0.490358,0.74854,0.62468,0.72765,0.664723,0.6475632,0.258598359,0.56433,0.57191
97,0.69223,0.645764,0.49376,0.74983,0.615472,0.749016,0.66284,0.66882527,0.247745479,0.573403,0.5302
98,0.689595,0.64827,0.495514,0.7331,0.62182,0.7213,0.664364,0.63614666,0.256871492,0.56803,0.550846
99,0.69321,0.64879,0.49648,0.725524,0.61954,0.73126,0.66657,0.6556459,0.244027918,0.56658,0.56353
100,0.69282,0.64956,0.493,0.750635,0.62132,0.74407,0.66209,0.67418575,0.255096657,0.565465,0.569302
101,0.691574,0.65206,0.495191,0.749592,0.6236,0.73231,0.66399,0.64961386,0.246786108,0.566364,0.574315
102,0.68979,0.65324,0.5075,0.739926,0.621888,0.73613,0.663932,0.64536864,0.257339185,0.567815,0.57732
103,0.685638,0.65367,0.507303,0.7392,0.62151,0.75426,0.66508,0.6312539,0.264750324,0.56138,0.56738
104,0.685734,0.657828,0.5045,0.7499,0.62133,0.742133,0.666858,0.6540989,0.258394493,0.56587,0.543807
105,0.68636,0.654086,0.50359,0.75217,0.6174,0.74609,0.66582,0.65299565,0.255636303,0.56978,0.55767
106,0.690339,0.65563,0.50105,0.73947,0.61645,0.72801,0.66658,0.67964214,0.252218545,0.573691,0.576114
107,0.690207,0.65972,0.50131,0.736976,0.61909,0.738223,0.66875,0.65128076,0.261452487,0.57552,0.564
108,0.689427,0.657996,0.502818,0.72043,0.621756,0.74255,0.664,0.6679019,0.263227323,0.55085,0.574459
109,0.689,0.65883,0.500815,0.734578,0.625125,0.738955,0.666258,0.63900083,0.263131386,0.567995,0.5559
110,0.690471,0.663188,0.50183,0.717729,0.63003,0.73689,0.662517,0.6702163,0.2521346,0.5731,0.56806
111,0.69308,0.663956,0.51379,0.75572,0.62738,0.72915,0.659447,0.68421113,0.269942917,0.57424,0.552513
112,0.69072,0.66544,0.50566,0.711397,0.629071,0.721,0.662421,0.653943,0.252794167,0.56629,0.553724
113,0.69177,0.668657,0.5045,0.74587,0.631757,0.735849,0.66381,0.66616297,0.274164148,0.57212,0.55139
114,0.692749,0.66947,0.50887,0.73375,0.63194,0.71872,0.667913,0.67189527,0.280759822,0.559996,0.577337
115,0.69294,0.6691,0.5032,0.73586,0.630666,0.752518,0.66937,0.62732047,0.278493308,0.5667,0.56108
116,0.691826,0.66793,0.5049,0.725,0.631157,0.726411,0.667,0.6420468,0.28670792,0.564577,0.55876
117,0.692,0.668801,0.51009,0.73569,0.63143,0.745502,0.666,0.6177747,0.278097568,0.57411,0.55402
118,0.69247,0.66765,0.5011,0.71846,0.63069,0.73141,0.66802,0.66835755,0.280711853,0.570369,0.55994
119,0.689,0.66833,0.506907,0.73443,0.62879,0.750947,0.666522,0.66230154,0.28221087,0.56237,0.55422
120,0.692497,0.669424,0.50654,0.7293,0.629083,0.742253,0.67058,0.6196815,0.26888761,0.57745,0.5515
121,0.69194,0.66732,0.50224,0.72389,0.627668,0.73333,0.670552,0.6456804,0.280136231,0.57882,0.544862
122,0.69189,0.666558,0.513407,0.73617,0.629922,0.73357,0.67206,0.6228714,0.287931117,0.57477,0.543387
123,0.69224,0.667134,0.5104,0.741077,0.630714,0.72213,0.6739,0.6727227,0.28024416,0.57101,0.55069
124,0.69286,0.668189,0.51403,0.727,0.631,0.729169,0.67369,0.6670624,0.28513695,0.549167,0.494891
125,0.695663,0.66977,0.51807,0.729181,0.63089,0.737,0.675408,0.6694848,0.286348156,0.56871,0.53066
126,0.6961,0.66988,0.52333,0.75165,0.633208,0.73971,0.67592,0.6817648,0.28586847,0.57112,0.56063
127,0.69527,0.67254,0.52272,0.730752,0.631325,0.73763,0.675996,0.65124476,0.283601957,0.559972,0.5524
128,0.698505,0.67272,0.520374,0.734805,0.63034,0.75169,0.6743,0.6746654,0.298831966,0.572348,0.55364
129,0.69884,0.675684,0.522761,0.73301,0.63063,0.74737,0.67424,0.6848827,0.294754641,0.568307,0.553388
130,0.699309,0.678311,0.52065,0.726639,0.630306,0.74973,0.6737,0.66757804,0.296277642,0.565896,0.5564
131,0.7011,0.672183,0.52031,0.741233,0.6312,0.722502,0.67544,0.6748813,0.290077709,0.55674,0.55448
132,0.699501,0.67153,0.51951,0.72463,0.632057,0.72797,0.67171,0.6375738,0.285916439,0.503837,0.550366
133,0.70282,0.672698,0.524,0.740622,0.632,0.74013,0.671775,0.65312755,0.299047825,0.56747,0.563822
134,0.701623,0.67164,0.52017,0.7248,0.63406,0.736652,0.671691,0.67448556,0.318786876,0.56239,0.54953
135,0.702091,0.674365,0.52615,0.72151,0.63491,0.7439,0.6737,0.6765362,0.299719384,0.560152,0.545498
136,0.69999,0.6735,0.52255,0.74194,0.63449,0.73401,0.672183,0.65599364,0.301470236,0.55547,0.552513
137,0.699321,0.67393,0.524679,0.72731,0.63536,0.74863,0.67407,0.66436416,0.30042692,0.56869,0.55012
138,0.699297,0.67486,0.531959,0.73692,0.63846,0.74498,0.67456,0.6211565,0.304672135,0.557214,0.537883
139,0.69945,0.67587,0.530268,0.74715,0.637142,0.749976,0.67351,0.6841512,0.311903391,0.552957,0.54284
140,0.700352,0.677831,0.53636,0.721938,0.63349,0.73805,0.672926,0.67915046,0.298496187,0.5579,0.55419
141,0.69982,0.679414,0.5337,0.72472,0.63349,0.750419,0.67176,0.66946083,0.303364993,0.566952,0.504497
142,0.700172,0.67712,0.53303,0.74255,0.63324,0.757974,0.669268,0.6692929,0.304911978,0.56903,0.52902
143,0.70377,0.67759,0.53143,0.73873,0.633556,0.75839,0.670516,0.6974265,0.311075934,0.5718,0.465138
144,0.70717,0.67947,0.5298,0.725584,0.63126,0.73257,0.67012,0.69472826,0.312239171,0.5533,0.537415
145,0.70505,0.6764,0.52361,0.750815,0.63402,0.75165,0.670636,0.6806135,0.318786876,0.55932,0.516609
146,0.7042,0.67609,0.527366,0.739878,0.63402,0.761164,0.670516,0.68876815,0.312371085,0.568259,0.53364
147,0.704,0.674497,0.528289,0.738163,0.63286,0.74153,0.6703,0.6389768,0.309073248,0.563006,0.535604
148,0.703014,0.674617,0.52773,0.72508,0.634683,0.74714,0.66964,0.62517387,0.313426392,0.553029,0.5168
149,0.704034,0.673,0.528733,0.721986,0.63401,0.756044,0.67131,0.66514367,0.321389169,0.569626,0.519942
150,0.7044,0.66964,0.530567,0.733139,0.6371,0.7582,0.671211,0.6637166,0.311819446,0.570981,0.538063
151,0.704369,0.67471,0.531659,0.72937,0.63729,0.746114,0.66892,0.65923154,0.322420492,0.5669,0.529296
152,0.707727,0.67163,0.52904,0.73971,0.63882,0.73257,0.66863,0.67778337,0.313666235,0.568654,0.53176
153,0.707367,0.67438,0.529608,0.75209,0.639132,0.749184,0.669364,0.68770087,0.315261189,0.571281,0.51784
154,0.708,0.67593,0.536324,0.73126,0.63635,0.73762,0.67184,0.66717035,0.325454502,0.55853,0.544262
155,0.7065,0.67302,0.535,0.71536,0.63726,0.73526,0.667961,0.64456517,0.320765578,0.549911,0.478606
156,0.706936,0.67579,0.53181,0.738439,0.63492,0.74516,0.671091,0.675361,0.332361971,0.544958,0.5258
157,0.70698,0.677807,0.53308,0.74725,0.63397,0.748872,0.67307,0.6834676,0.311183863,0.55371,0.501511
158,0.70821,0.679054,0.53089,0.730129,0.63475,0.750551,0.6703,0.6803137,0.32224061,0.56431,0.509533
159,0.707499,0.6768,0.52826,0.73349,0.63554,0.739267,0.669856,0.68082935,0.333417278,0.557082,0.536803
160,0.70616,0.677519,0.531743,0.732527,0.638485,0.73845,0.66872,0.6727587,0.332206073,0.54648,0.52072
161,0.70439,0.68188,0.5304,0.74257,0.641531,0.74445,0.671559,0.6678179,0.328728354,0.56877,0.52709
162,0.70616,0.67922,0.53107,0.73656,0.640451,0.72651,0.67127,0.6773277,0.333573176,0.55478,0.419137
163,0.703686,0.68049,0.5333,0.720703,0.641363,0.75549,0.67123,0.6771958,0.329016165,0.528157,0.51403
164,0.704297,0.68128,0.52956,0.71904,0.64205,0.7582,0.672302,0.6803497,0.331894277,0.545534,0.53553
165,0.70606,0.68339,0.533422,0.73455,0.642298,0.7393,0.67245,0.6853984,0.326773636,0.552345,0.502794
166,0.704333,0.68168,0.540437,0.7355,0.640307,0.74421,0.67301,0.666091,0.338334053,0.547033,0.507
167,0.70777,0.6798,0.53902,0.74064,0.63792,0.75121,0.6723,0.65908766,0.333633137,0.513838,0.50909
168,0.7072,0.67973,0.53493,0.731939,0.63972,0.754772,0.66912,0.6827361,0.344090277,0.55707,0.52574
169,0.704945,0.67757,0.53299,0.73688,0.641099,0.748524,0.670636,0.65649736,0.33736269,0.562119,0.52957
170,0.70778,0.679318,0.5301,0.67485,0.64166,0.749592,0.67127,0.7008562,0.341224157,0.565537,0.482563
171,0.70405,0.67971,0.538374,0.70383,0.64497,0.74967,0.66851,0.69345707,0.352448794,0.55872,0.5289
172,0.70357,0.67772,0.5413,0.74574,0.645836,0.73757,0.668981,0.6589797,0.344234182,0.48125,0.48749
173,0.70167,0.67811,0.53879,0.71708,0.64908,0.75328,0.66694,0.6766201,0.348251547,0.50778,0.47727
174,0.70365,0.67904,0.539598,0.7362,0.64498,0.75189,0.67086,0.68423516,0.351153643,0.509677,0.52764
175,0.70014,0.67927,0.545342,0.739362,0.64234,0.744723,0.67176,0.64532065,0.369849379,0.55418,0.48797
176,0.705041,0.680085,0.55115,0.741509,0.63948,0.725847,0.67355,0.68723315,0.353923826,0.545174,0.537139
177,0.70287,0.678898,0.54547,0.74736,0.643869,0.756655,0.67321,0.62754834,0.377908092,0.54217,0.532414
178,0.70248,0.67933,0.542811,0.729001,0.646903,0.74451,0.67319,0.67195517,0.344282151,0.5503,0.497961
179,0.704034,0.6779,0.543951,0.716098,0.6489,0.75693,0.675,0.6821125,0.347004365,0.553281,0.469587
180,0.70224,0.67846,0.54686,0.736245,0.648654,0.76153,0.675157,0.67428166,0.359991845,0.551146,0.52089
181,0.7,0.67847,0.5473,0.74197,0.64755,0.751642,0.67744,0.6627932,0.365448266,0.57179,0.45456
182,0.70107,0.6783,0.54804,0.734542,0.64813,0.75045,0.676116,0.64720345,0.353108361,0.54479,0.5168
183,0.70167,0.677003,0.5541,0.74606,0.64869,0.74643,0.67883,0.68542236,0.356717993,0.554204,0.401436
184,0.696179,0.677183,0.55139,0.74113,0.64419,0.73612,0.677687,0.6382213,0.355938504,0.55962,0.436333
185,0.69478,0.67596,0.55442,0.750863,0.64437,0.758322,0.676907,0.65493834,0.38492349,0.55111,0.49023
186,0.69475,0.678442,0.562287,0.75259,0.642934,0.74709,0.678922,0.675301,0.372991318,0.52686,0.48365
187,0.698289,0.67754,0.562023,0.748225,0.6448,0.76473,0.67771,0.68225646,0.359476184,0.525,0.49803
188,0.700688,0.68087,0.56069,0.74528,0.64663,0.7591,0.678442,0.6680218,0.363553509,0.52176,0.440423
189,0.7027,0.68102,0.558161,0.728426,0.64577,0.759509,0.67557,0.6584281,0.347891783,0.527677,0.493
190,0.706036,0.682568,0.55125,0.74493,0.64343,0.759677,0.675241,0.6399242,0.363061831,0.46587,0.47958
191,0.706048,0.68394,0.54816,0.706456,0.643425,0.75183,0.67579,0.6915503,0.359584113,0.494723,0.418321
192,0.706012,0.683923,0.54968,0.731316,0.64415,0.759102,0.675636,0.6901952,0.367618842,0.54628,0.47849
193,0.70488,0.68575,0.549347,0.69391,0.64569,0.751247,0.676128,0.6241066,0.371852065,0.52374,0.339869
194,0.70441,0.6843,0.547896,0.746258,0.64721,0.75215,0.67622,0.67387396,0.372043939,0.45702,0.47619
195,0.705713,0.675253,0.548412,0.71546,0.6463,0.741845,0.676212,0.6775795,0.366527558,0.506655,0.451779
196,0.7047,0.67514,0.544598,0.73082,0.647611,0.76006,0.676164,0.65432674,0.360651413,0.51037,0.484805
197,0.706756,0.678107,0.5444,0.73951,0.64714,0.75163,0.67557,0.646316,0.385403176,0.519115,0.46325
198,0.70796,0.6775,0.545702,0.72674,0.648534,0.75122,0.673586,0.6852425,0.351057706,0.507519,0.472813
199,0.70839,0.6783,0.550402,0.73522,0.64805,0.760433,0.67338,0.6979901,0.358768648,0.50551,0.4372
200,0.70257,0.677531,0.55017,0.73503,0.650273,0.751463,0.67245,0.6586919,0.383448458,0.534729,0.496438
201,0.70558,0.682004,0.54957,0.7256,0.647815,0.76452,0.67302,0.68495464,0.375545642,0.54359,0.43493
202,0.704609,0.6826,0.55239,0.7432,0.64806,0.741689,0.67313,0.64101547,0.370209143,0.48393,0.498297
203,0.70827,0.68172,0.55073,0.68912,0.645632,0.75877,0.67509,0.6950161,0.379431093,0.474288,0.493524
204,0.704369,0.68158,0.55003,0.735057,0.644745,0.752794,0.674809,0.66639084,0.381553701,0.523096,0.48718
205,0.70486,0.68087,0.55609,0.742001,0.643605,0.76175,0.67273,0.66882527,0.384623687,0.412601,0.316604
206,0.704166,0.683287,0.558869,0.73899,0.6448,0.75521,0.67466,0.6801818,0.377884108,0.5236,0.47987
207,0.70308,0.68228,0.555715,0.747385,0.643521,0.756463,0.67406,0.6688732,0.395788363,0.48122,0.44097
208,0.705832,0.68114,0.556926,0.730548,0.6433,0.759533,0.67408,0.68332374,0.382980765,0.48345,0.495407
209,0.70949,0.682004,0.5563,0.70329,0.64397,0.75808,0.67917,0.66314095,0.388089413,0.5157,0.494291
210,0.706888,0.68309,0.55448,0.73521,0.64571,0.749016,0.6797,0.69288146,0.401580563,0.54437,0.45562
211,0.70678,0.68499,0.55412,0.73854,0.644133,0.73766,0.68021,0.67295057,0.394217393,0.50861,0.446958
212,0.70896,0.686957,0.55578,0.73612,0.647815,0.75554,0.67816,0.68359953,0.379814841,0.3595,0.452834
213,0.70946,0.68663,0.550522,0.6996,0.64695,0.74687,0.67453,0.69911736,0.401640524,0.44876,0.45588
214,0.709514,0.687413,0.5529,0.714563,0.64881,0.74327,0.67544,0.6856982,0.381038039,0.48413,0.438672
215,0.707631,0.68704,0.5516,0.71753,0.64998,0.746126,0.675408,0.6672063,0.411510049,0.458291,0.4567
216,0.708819,0.686225,0.556231,0.72647,0.64752,0.756823,0.67934,0.6962033,0.405933707,0.47485,0.403451
217,0.71009,0.685206,0.553,0.71666,0.6451,0.75856,0.678898,0.69643116,0.399613853,0.363505,0.460977
218,0.70929,0.682975,0.551901,0.73003,0.64803,0.76418,0.67763,0.69912934,0.382081355,0.484853,0.404482
219,0.70813,0.682484,0.55617,0.74982,0.649014,0.754545,0.678898,0.68530244,0.396483907,0.448289,0.391387
220,0.707811,0.68308,0.55703,0.7248,0.65182,0.747505,0.67798,0.6759246,0.397191442,0.45407,0.457427
221,0.709082,0.68118,0.555703,0.73138,0.65116,0.747649,0.68156,0.68665755,0.407900417,0.483606,0.443037
222,0.707847,0.680829,0.5548,0.73262,0.65197,0.725,0.68255,0.68020576,0.398594522,0.500095,0.43584
223,0.710354,0.67706,0.55174,0.74916,0.651856,0.7477,0.682796,0.7047297,0.384239939,0.494735,0.46019
224,0.70991,0.67732,0.55232,0.72946,0.65076,0.74863,0.682676,0.6790426,0.380498393,0.476291,0.49453
225,0.711924,0.67921,0.55436,0.72364,0.65064,0.75732,0.6829,0.6781671,0.382716938,0.48405,0.473965
226,0.713915,0.68219,0.55265,0.73086,0.64618,0.74994,0.68013,0.68437904,0.376636926,0.442149,0.419125
227,0.7122,0.68311,0.55806,0.74303,0.646855,0.747001,0.68006,0.68603396,0.404770471,0.45686,0.433335
228,0.71208,0.68122,0.55831,0.729973,0.64976,0.747073,0.680721,0.6757927,0.380042692,0.427951,0.437449
229,0.70957,0.680421,0.55931,0.72831,0.64893,0.754233,0.68074,0.6672063,0.384827553,0.419125,0.43692
230,0.70945,0.680565,0.562023,0.736209,0.648738,0.755276,0.6808,0.6408356,0.410538687,0.47757,0.455161
231,0.710042,0.68114,0.56205,0.74916,0.6506,0.74687,0.68092,0.6971986,0.425265026,0.470919,0.426764
232,0.7097,0.68183,0.56339,0.7278,0.64749,0.741677,0.68127,0.629551,0.408092291,0.421295,0.436621
233,0.711625,0.6823,0.56273,0.72902,0.64888,0.746989,0.68459,0.6888401,0.397994915,0.437425,0.46109
234,0.71216,0.68088,0.561543,0.73407,0.64775,0.74429,0.683191,0.6902312,0.389516477,0.424557,0.465906
235,0.71128,0.6813,0.55599,0.714994,0.647767,0.75443,0.68321,0.67525303,0.410718569,0.423813,0.43015
236,0.71173,0.68255,0.55422,0.73214,0.65515,0.74129,0.682352,0.6793423,0.422974529,0.441226,0.40164
237,0.71235,0.681488,0.55655,0.73949,0.65499,0.753453,0.68232,0.64654386,0.417458147,0.411378,0.441382
238,0.713064,0.68425,0.55419,0.70463,0.655094,0.73989,0.68276,0.692078,0.399278074,0.47637,0.466853
239,0.714839,0.68615,0.549947,0.710401,0.65559,0.74725,0.684247,0.69687486,0.388605075,0.5053,0.411054
240,0.715486,0.68475,0.557382,0.73081,0.65437,0.751642,0.6813,0.6946803,0.409591308,0.428694,0.40626
241,0.71293,0.68609,0.556542,0.730057,0.65261,0.755108,0.68337,0.66261333,0.405705857,0.473689,0.469551
242,0.714395,0.68547,0.552501,0.71446,0.65361,0.75542,0.68198,0.68375546,0.417002446,0.482479,0.461793
243,0.7164,0.68807,0.549599,0.72541,0.6542,0.75229,0.680517,0.71122944,0.398870341,0.46232,0.45889
244,0.713076,0.69378,0.54462,0.69603,0.65363,0.74433,0.680409,0.6376697,0.411929774,0.45979,0.467189
245,0.710713,0.69298,0.54194,0.729493,0.65643,0.74639,0.680157,0.68845636,0.410526694,0.432652,0.457056
246,0.71203,0.69369,0.544119,0.7164,0.65623,0.745802,0.67996,0.6868614,0.438420396,0.34266,0.4645
247,0.71242,0.691694,0.55139,0.68237,0.6579,0.74549,0.679,0.6521562,0.429270399,0.48793,0.428898
248,0.71021,0.69162,0.54911,0.73465,0.65513,0.74183,0.6826,0.6765122,0.389264642,0.289538,0.37892
249,0.712992,0.694128,0.546265,0.710605,0.65655,0.758178,0.68127,0.6931213,0.39628004,0.45866,0.462104
250,0.7149,0.69421,0.5466,0.73337,0.65354,0.7545,0.680853,0.71408355,0.421655394,0.452235,0.4541
251,0.715954,0.69557,0.54765,0.742157,0.65808,0.7628,0.67915,0.68797666,0.413260901,0.396591,0.44421
252,0.71525,0.69733,0.552105,0.703326,0.6555,0.75062,0.679762,0.69781023,0.402072241,0.461193,0.423981
253,0.71253,0.69752,0.552237,0.70922,0.654674,0.7582,0.6803,0.68042165,0.437209191,0.452007,0.395236
254,0.71218,0.69378,0.551626,0.736364,0.65372,0.754796,0.67885,0.6625893,0.44214995,0.431153,0.444236
255,0.710006,0.69481,0.54651,0.73331,0.65334,0.750635,0.68045,0.68530244,0.421427544,0.466745,0.449812
256,0.71107,0.693409,0.546925,0.740022,0.653427,0.752974,0.67929,0.69586754,0.413452775,0.443373,0.421811
257,0.71202,0.693325,0.5426,0.714575,0.65453,0.75179,0.6808,0.6830719,0.400369358,0.44444,0.42015
258,0.713244,0.69399,0.54612,0.708759,0.65487,0.76006,0.677651,0.69249773,0.406377416,0.475979,0.38155
259,0.71353,0.69417,0.546673,0.73253,0.65674,0.73275,0.676152,0.6850026,0.395512544,0.433623,0.42026
260,0.71477,0.690998,0.546973,0.729013,0.6549,0.74617,0.676955,0.69518393,0.410646616,0.311003,0.440111
261,0.71404,0.693541,0.549479,0.73552,0.653427,0.75974,0.67903,0.68481076,0.418441502,0.466877,0.43184
262,0.71557,0.694464,0.55171,0.74567,0.654926,0.74108,0.67947,0.7018036,0.412889145,0.42307,0.43981
263,0.71541,0.69482,0.551362,0.727154,0.658751,0.7557,0.679498,0.6788627,0.401664508,0.30318,0.454525
264,0.71546,0.6936,0.54832,0.72199,0.655885,0.75363,0.682004,0.6760565,0.437413057,0.454034,0.435782
265,0.71623,0.692437,0.547452,0.741689,0.654938,0.75396,0.6823,0.6840433,0.405693865,0.4588,0.440531
266,0.7164,0.692449,0.55001,0.729037,0.654218,0.746114,0.6823,0.6865856,0.414699957,0.476135,0.42274
267,0.716493,0.69402,0.545222,0.73612,0.65409,0.744315,0.6813,0.6883844,0.420072432,0.470463,0.461984
268,0.715882,0.693936,0.545318,0.731676,0.65182,0.75257,0.6813,0.6881206,0.424809325,0.434498,0.406737
269,0.715186,0.6943,0.54757,0.7271,0.65262,0.74886,0.679462,0.67621243,0.438072624,0.422075,0.469444
270,0.71524,0.69404,0.53917,0.720487,0.65319,0.7496,0.6783,0.69248575,0.449249292,0.45199,0.36327
271,0.71717,0.69338,0.539729,0.740622,0.65648,0.747517,0.676728,0.65710896,0.438360436,0.41477,0.454693
272,0.714527,0.69465,0.542416,0.725979,0.6574,0.74248,0.67509,0.6745695,0.402731808,0.377848,0.44167
273,0.71661,0.695795,0.54768,0.74833,0.657,0.745191,0.67557,0.68761694,0.432664172,0.4672,0.43248
274,0.71666,0.69404,0.54865,0.720835,0.656473,0.74976,0.67737,0.67688394,0.436801458,0.430217,0.401784
275,0.71862,0.69379,0.55174,0.72815,0.65472,0.74744,0.67859,0.7033386,0.429246414,0.424581,0.45686
276,0.71826,0.694596,0.55123,0.735585,0.655322,0.729649,0.679018,0.68802464,0.436861419,0.420048,0.396999
277,0.71734,0.69456,0.5533,0.705832,0.655573,0.73577,0.677807,0.62126446,0.445052046,0.42981,0.43169
278,0.71678,0.69574,0.556758,0.7225,0.6554,0.744003,0.680433,0.68305993,0.428526886,0.4056,0.446263
279,0.71625,0.69585,0.559037,0.730452,0.652647,0.75803,0.67803,0.6961073,0.446107354,0.367918,0.457284
280,0.715582,0.697582,0.55963,0.694332,0.652911,0.749004,0.67772,0.6818487,0.435482324,0.451455,0.456312
281,0.71541,0.69679,0.56673,0.7256,0.65161,0.74772,0.675504,0.6903751,0.450616396,0.42484,0.431944
282,0.71371,0.69848,0.5655,0.71577,0.65445,0.74126,0.67772,0.6823164,0.435146544,0.3673,0.36805
283,0.711061,0.701,0.56323,0.72753,0.655753,0.74022,0.6765,0.66213363,0.427531539,0.44504,0.442473
284,0.7112,0.70077,0.56635,0.722729,0.656509,0.753273,0.6775,0.67489326,0.440039334,0.43509,0.429618
285,0.710929,0.69909,0.56618,0.72805,0.6574,0.74131,0.67772,0.66168994,0.444248573,0.399326,0.396004
286,0.71216,0.6981,0.56381,0.716853,0.657564,0.7526,0.677795,0.667722,0.455677076,0.32968,0.3902
287,0.71551,0.70002,0.563198,0.73432,0.65674,0.748429,0.68014,0.7063366,0.427411618,0.447978,0.418813
288,0.71446,0.69764,0.56613,0.738391,0.65902,0.74432,0.680829,0.6739099,0.439943397,0.407696,0.426068
289,0.71371,0.69805,0.56239,0.73867,0.658703,0.74153,0.68033,0.66045475,0.43591404,0.40914,0.407864
290,0.712992,0.696299,0.565788,0.741065,0.65802,0.742384,0.676871,0.68647766,0.450964168,0.43168,0.377776
291,0.71375,0.69707,0.56902,0.742732,0.6589,0.75593,0.677519,0.6897515,0.472849811,0.382141,0.431596
292,0.7162,0.6965,0.56915,0.700652,0.659795,0.74722,0.677687,0.684439,0.457655778,0.414436,0.416738
293,0.71354,0.696742,0.565788,0.73533,0.65917,0.743,0.677843,0.6708879,0.436285797,0.346284,0.41844
294,0.71533,0.6981,0.56529,0.74377,0.659231,0.740178,0.678239,0.69837385,0.450604404,0.332685,0.450652
295,0.7176,0.69757,0.56542,0.72986,0.657648,0.75214,0.67622,0.7086751,0.458819015,0.381217,0.4247
296,0.71559,0.69729,0.57123,0.732863,0.65978,0.749184,0.6753,0.6908308,0.449752962,0.41508,0.30761
297,0.71828,0.69926,0.57105,0.71059,0.66202,0.75336,0.67662,0.70720005,0.446778913,0.440291,0.440938
298,0.7184,0.69808,0.568307,0.726639,0.661641,0.75536,0.6783,0.67778337,0.45120401,0.3724,0.39923
299,0.71674,0.69575,0.567119,0.72234,0.663224,0.75324,0.67942,0.6971627,0.444368494,0.421583,0.423897
300,0.71739,0.69589,0.56351,0.721362,0.663308,0.75301,0.67933,0.6922219,0.448361875,0.347064,0.41417
301,0.717009,0.69677,0.56691,0.7295,0.66079,0.72914,0.67927,0.67020434,0.463447978,0.415059,0.40793
302,0.71692,0.698865,0.56881,0.69727,0.660238,0.75711,0.67882,0.6789106,0.447690315,0.24604,0.454957
303,0.71602,0.69587,0.56806,0.71605,0.660418,0.74272,0.6788,0.6850986,0.417781935,0.402875,0.41447
304,0.71419,0.695615,0.56696,0.73437,0.661546,0.7362,0.67899,0.68192065,0.43152492,0.432676,0.400837
305,0.71399,0.6959,0.567335,0.66386,0.65974,0.75291,0.681129,0.6603948,0.456516525,0.408799,0.446395
306,0.71359,0.694872,0.56993,0.7294,0.65457,0.74275,0.67907,0.68854034,0.452175373,0.322804,0.302657
307,0.71375,0.693073,0.57345,0.733258,0.656065,0.74671,0.681201,0.6588358,0.457319998,0.412181,0.336523
308,0.71511,0.6925,0.57276,0.74026,0.65876,0.72876,0.682232,0.6665827,0.453914232,0.384239,0.39955
309,0.715618,0.691082,0.56953,0.71661,0.66017,0.748309,0.68278,0.67080396,0.457799683,0.394385,0.42197
310,0.7133,0.692054,0.565021,0.717945,0.66148,0.7488,0.68216,0.685962,0.467237492,0.41051,0.429522
311,0.714575,0.69189,0.567036,0.707248,0.661366,0.7362,0.68184,0.65484244,0.459010889,0.423406,0.451
312,0.71417,0.692,0.56719,0.70098,0.65784,0.74935,0.67965,0.6796541,0.466589917,0.36644,0.43385
313,0.71325,0.692401,0.570717,0.73117,0.657252,0.74192,0.680433,0.6992733,0.461013575,0.39969,0.297632
314,0.71372,0.69386,0.578224,0.71874,0.65635,0.74754,0.6817,0.7001847,0.444368494,0.406629,0.40378
315,0.714263,0.695076,0.573427,0.734698,0.657108,0.72774,0.684367,0.6253418,0.458699093,0.382537,0.375413
316,0.71553,0.69633,0.57179,0.72016,0.65932,0.729529,0.684498,0.6742217,0.453818295,0.328704,0.374682
317,0.71415,0.694416,0.576629,0.73092,0.660802,0.73614,0.68416,0.68648964,0.463040246,0.42103,0.39344
318,0.71328,0.695171,0.57503,0.728917,0.6615,0.74854,0.68352,0.6948842,0.480428839,0.326917,0.416726
319,0.711805,0.69267,0.57367,0.725,0.66411,0.734062,0.68469,0.68401927,0.461181465,0.436405,0.40399
320,0.71161,0.692101,0.569314,0.72183,0.664268,0.744879,0.68313,0.6918022,0.482491486,0.379047,0.42241
321,0.713328,0.6935,0.571904,0.713987,0.66551,0.74362,0.683059,0.68160886,0.464095553,0.40671,0.39249
322,0.71137,0.697054,0.57574,0.70336,0.664496,0.73981,0.682364,0.681393,0.476507411,0.334532,0.388329
323,0.71242,0.69939,0.57603,0.7142,0.664759,0.731292,0.68232,0.6867175,0.44754641,0.405729,0.363445
324,0.712596,0.69707,0.5762,0.72201,0.6621,0.719216,0.679989,0.689008,0.454357941,0.243332,0.357509
325,0.7128,0.69866,0.57743,0.72313,0.66552,0.73509,0.6826,0.6940687,0.457607809,0.402995,0.379838
326,0.71399,0.69745,0.57605,0.72255,0.66538,0.72115,0.681752,0.68849236,0.464347388,0.343718,0.40719
327,0.71386,0.699477,0.572816,0.72003,0.665335,0.7361,0.6813,0.67892265,0.471806495,0.387573,0.396411
328,0.715186,0.69908,0.5686,0.70899,0.664723,0.754533,0.68098,0.70249915,0.482431525,0.367307,0.406929
329,0.7133,0.69989,0.57341,0.73949,0.66374,0.7396,0.680421,0.6687293,0.459718425,0.345817,0.428263
330,0.71362,0.70164,0.56876,0.72691,0.6634,0.7423,0.68277,0.6811891,0.460258071,0.393078,0.249196
331,0.715834,0.70049,0.5746,0.725188,0.662745,0.74116,0.683923,0.6887442,0.456300667,0.41031,0.41905
332,0.71613,0.70094,0.570585,0.726411,0.6646,0.73008,0.68614,0.6833837,0.465414688,0.213447,0.38902
333,0.71736,0.699429,0.57024,0.717897,0.665899,0.747385,0.68517,0.6909867,0.465138869,0.40821,0.40613
334,0.718064,0.697774,0.57108,0.72089,0.6646,0.742301,0.68688,0.6927735,0.446658992,0.30349,0.371
335,0.716721,0.69923,0.575982,0.72389,0.664975,0.7414,0.68499,0.6416031,0.451959515,0.42355,0.352652
336,0.71567,0.70079,0.5793,0.71505,0.66387,0.75056,0.68503,0.68517053,0.431273085,0.28889,0.410754
337,0.715042,0.701923,0.57652,0.70764,0.664891,0.74166,0.68549,0.6780832,0.437281144,0.388005,0.392874
338,0.71475,0.70234,0.576018,0.723521,0.66525,0.74874,0.68322,0.6894038,0.45637262,0.206228,0.394277
339,0.71468,0.707092,0.57739,0.718028,0.665779,0.73925,0.682184,0.7014319,0.478594042,0.336679,0.376037
340,0.714095,0.70691,0.57195,0.701659,0.6648,0.74136,0.68346,0.6728666,0.471566652,0.1033362,0.405442
341,0.71371,0.708459,0.57525,0.726903,0.66561,0.734182,0.684978,0.6797861,0.46053389,0.329903,0.318031
342,0.717285,0.70501,0.57514,0.731723,0.665143,0.747205,0.685997,0.69611937,0.478258263,0.388461,0.27517
343,0.715582,0.7048,0.57793,0.71082,0.66507,0.74591,0.68567,0.6842591,0.488523529,0.274296,0.411869
344,0.71822,0.705389,0.57684,0.732551,0.66543,0.752866,0.685026,0.69746244,0.472945748,0.4329,0.361946
345,0.713771,0.70401,0.57564,0.705964,0.666378,0.73644,0.685434,0.6398882,0.471866456,0.37258,0.38521
346,0.71569,0.70445,0.5763,0.73718,0.665671,0.730129,0.68526,0.6923898,0.477490766,0.357041,0.387897
347,0.71503,0.705041,0.5746,0.730368,0.66636,0.736376,0.68477,0.6894757,0.494075886,0.364572,0.402408
348,0.71661,0.706276,0.572024,0.717945,0.667566,0.7393,0.68505,0.6873411,0.487708064,0.370928,0.268791
349,0.71703,0.7064,0.57666,0.722,0.66788,0.7374,0.6835,0.63386816,0.494915336,0.36189,0.406461
350,0.719252,0.7063,0.574303,0.724876,0.667482,0.7448,0.6869,0.6887442,0.478845877,0.311183,0.359799
351,0.715474,0.706192,0.57496,0.69849,0.666678,0.74146,0.686345,0.6751451,0.4841464,0.382273,0.39739
352,0.716889,0.7057,0.574051,0.69179,0.667781,0.7423,0.68415,0.6942006,0.477790569,0.21479,0.40731
353,0.716362,0.703986,0.57272,0.71405,0.66496,0.74468,0.684211,0.6901353,0.496750132,0.230153,0.387237
354,0.715966,0.70454,0.574279,0.716266,0.662577,0.74773,0.68469,0.65646136,0.492816712,0.356118,0.381265
355,0.716278,0.702631,0.572312,0.7149,0.6645,0.75351,0.686513,0.67169136,0.49077805,0.289849,0.236784
356,0.718688,0.702355,0.56653,0.714911,0.6641,0.74817,0.68689,0.70363843,0.499172543,0.32137,0.345793
357,0.719911,0.701839,0.567419,0.717909,0.664232,0.74954,0.68526,0.7022833,0.49044227,0.346596,0.380438
358,0.72183,0.70242,0.565153,0.715174,0.66358,0.74724,0.685254,0.70324266,0.474504725,0.283805,0.332853
359,0.72064,0.7047,0.56155,0.723209,0.66544,0.7453,0.6829,0.647827,0.493008586,0.393198,0.40653
360,0.720019,0.704214,0.56752,0.70979,0.66687,0.744927,0.684103,0.7030868,0.459346669,0.232971,0.411785
361,0.720055,0.7035,0.56217,0.718028,0.66693,0.75062,0.68681,0.70187557,0.466469996,0.363529,0.30059
362,0.721242,0.70378,0.56305,0.682676,0.667026,0.7392,0.68803,0.7018636,0.50832254,0.197678,0.368026
363,0.72178,0.70366,0.56388,0.73617,0.66526,0.74302,0.689,0.70355445,0.505600326,0.320753,0.3328
364,0.72028,0.702978,0.56648,0.72503,0.66673,0.750767,0.68693,0.6927376,0.497529621,0.409171,0.39496
365,0.719,0.701168,0.568487,0.72234,0.6677,0.74323,0.68884,0.6925217,0.505204586,0.262255,0.34542
366,0.719575,0.700244,0.567036,0.71296,0.67022,0.747613,0.687568,0.68731713,0.497169857,0.315201,0.36951
367,0.72077,0.70163,0.569746,0.67592,0.67006,0.744099,0.68886,0.69117856,0.510001439,0.319722,0.37257
368,0.720091,0.699908,0.57057,0.715882,0.668177,0.75472,0.68816,0.6927735,0.489494891,0.241701,0.40194
369,0.722202,0.696874,0.57323,0.72169,0.667781,0.72698,0.68945,0.70267904,0.485837291,0.39558,0.231819
370,0.721015,0.69953,0.57442,0.71787,0.66647,0.73402,0.689547,0.6694728,0.495466974,0.11269,0.369165
371,0.722514,0.70074,0.575814,0.699609,0.66729,0.730404,0.689379,0.6934811,0.494351705,0.3337,0.34831
372,0.72376,0.69948,0.576437,0.70474,0.667302,0.747661,0.690255,0.7132801,0.482095745,0.10553,0.357569
373,0.72343,0.700076,0.57361,0.712452,0.6664,0.73901,0.6914,0.6725428,0.511404519,0.197222,0.40442
374,0.71979,0.701311,0.576509,0.71283,0.66492,0.74344,0.690782,0.65208423,0.491761405,0.316652,0.34328
375,0.7188,0.70343,0.571868,0.73138,0.66595,0.744447,0.69018,0.6755648,0.50073152,0.239422,0.343034
376,0.719432,0.70341,0.57072,0.70565,0.6646,0.74994,0.688492,0.6987456,0.493800067,0.205461,0.404926
377,0.7187,0.703686,0.57116,0.72454,0.664544,0.7511,0.69237,0.6934211,0.48903919,0.277665,0.403895
378,0.71687,0.70291,0.57249,0.70531,0.66587,0.74463,0.68948,0.66517967,0.490658128,0.162313,0.354655
379,0.7163,0.7032,0.571413,0.70678,0.66438,0.73142,0.69185,0.6875929,0.501343119,0.259233,0.38533
380,0.714707,0.702846,0.5731,0.69882,0.661941,0.74838,0.68995,0.6925457,0.508178635,0.31817,0.360159
381,0.717021,0.702235,0.575706,0.70817,0.659711,0.74173,0.68979,0.68692136,0.507051374,0.207068,0.377092
382,0.72016,0.702715,0.57349,0.707883,0.6585,0.73727,0.69009,0.7052334,0.508538399,0.362582,0.40838
383,0.72012,0.70291,0.574663,0.69905,0.6577,0.75182,0.689067,0.6882165,0.494963304,0.32757,0.400729
384,0.71933,0.703734,0.5764,0.71546,0.65,0.74924,0.690027,0.69235384,0.494411666,0.19374,0.407048
385,0.71936,0.704082,0.572,0.711397,0.658,0.74381,0.69098,0.68347967,0.477886506,0.152372,0.416678
386,0.71871,0.702187,0.571065,0.721554,0.657108,0.74982,0.68977,0.68595004,0.482143714,0.168513,0.163344
387,0.720391,0.702403,0.573883,0.69543,0.658488,0.74517,0.6905,0.69003934,0.482443517,0.256295,0.375785
388,0.7209,0.70395,0.577,0.721,0.66016,0.737132,0.6893,0.69671893,0.488535521,0.171619,0.398846
389,0.721,0.70089,0.574938,0.720667,0.6616,0.735549,0.689079,0.6891279,0.481220319,0.26569,0.39193
390,0.71985,0.70234,0.57486,0.70572,0.660466,0.726195,0.6879,0.6815969,0.505756224,0.31384,0.40519
391,0.71976,0.702535,0.577948,0.717633,0.66151,0.72732,0.6865,0.65327144,0.483870581,0.23919,0.204393
392,0.72059,0.70228,0.577169,0.7241,0.663188,0.7497,0.688,0.69890153,0.491257735,0.210713,0.135259
393,0.72269,0.69987,0.57257,0.7316,0.6642,0.74445,0.687449,0.6848347,0.509989447,0.276166,0.23405
394,0.72118,0.700688,0.572336,0.72647,0.66402,0.752962,0.68821,0.6832038,0.505348491,0.185014,0.27832
395,0.7195,0.69923,0.57393,0.708147,0.66547,0.72633,0.688624,0.6886842,0.495850722,0.1951,0.401748
396,0.719276,0.701012,0.570933,0.71554,0.665287,0.74375,0.68947,0.6850386,0.490358325,0.31281,0.34952
397,0.716541,0.699285,0.57191,0.72602,0.664064,0.753405,0.69068,0.6398043,0.502314482,0.114764,0.382033
398,0.7179,0.700664,0.5747,0.71874,0.66374,0.74676,0.68936,0.6856622,0.494687485,0.20341,0.26708
399,0.71997,0.69894,0.57222,0.695651,0.66452,0.74312,0.687281,0.6938648,0.501786828,0.322936,0.385343
400,0.71605,0.699333,0.575802,0.71064,0.6646,0.745227,0.685902,0.67462945,0.513035449,0.202703,0.300834
401,0.71577,0.70137,0.57498,0.719731,0.66814,0.741593,0.6876,0.6739459,0.496366384,0.190638,0.39054
402,0.7151,0.7012,0.57477,0.71682,0.669592,0.750191,0.68806,0.6544587,0.50972562,0.240562,0.254365
403,0.716493,0.70047,0.57227,0.70742,0.6689,0.743224,0.688492,0.6926896,0.493464287,0.20359,0.285328
404,0.71692,0.70034,0.576857,0.70838,0.66684,0.74864,0.68807,0.6995371,0.518431909,0.252098,0.28233
405,0.7149,0.7003,0.57593,0.6744,0.665779,0.74158,0.68838,0.6789826,0.513850914,0.246366,0.29037
406,0.71449,0.69873,0.57533,0.71059,0.666726,0.733043,0.69035,0.6911666,0.506787547,0.2962,0.282366
407,0.71521,0.69615,0.58115,0.7131,0.66705,0.7468,0.68736,0.69061494,0.515469852,0.236292,0.197678
408,0.716398,0.6965,0.58324,0.7148,0.66841,0.747001,0.688624,0.68240035,0.510409172,0.20092,0.287739
409,0.7149,0.69484,0.579016,0.719312,0.66806,0.741329,0.685734,0.67941433,0.506068019,0.236784,0.283949
410,0.716673,0.693277,0.575226,0.722729,0.66742,0.749496,0.68758,0.70101213,0.516273325,0.26202,0.301554
411,0.71505,0.692797,0.5792,0.718,0.66504,0.745502,0.685866,0.6728666,0.515397899,0.315285,0.26753
412,0.7162,0.69625,0.57959,0.6951,0.665635,0.75,0.68693,0.7001127,0.51012136,0.245538,0.28305
413,0.71542,0.69603,0.5823,0.714263,0.66689,0.74358,0.6862,0.66424423,0.489171104,0.3072,0.28782
414,0.7131,0.697654,0.58276,0.726735,0.666246,0.74224,0.68676,0.66625893,0.527653859,0.132081,0.25396
415,0.71282,0.699285,0.58148,0.7091,0.667769,0.742636,0.68508,0.669197,0.519043507,0.34099,0.275986
416,0.71301,0.699165,0.58094,0.69876,0.66779,0.742169,0.687233,0.67967814,0.52434403,0.093022,0.26138
417,0.7142,0.697966,0.58047,0.71753,0.668849,0.752818,0.68641,0.66510767,0.503741546,0.219767,0.299299
418,0.71696,0.699309,0.581018,0.70742,0.668093,0.736856,0.68557,0.71132535,0.487096465,0.193792,0.287091
419,0.71549,0.698709,0.58202,0.714527,0.66863,0.748488,0.68611,0.678383,0.512999472,0.27601,0.265661
420,0.7134,0.696754,0.580275,0.700868,0.66803,0.74267,0.685386,0.6483067,0.51675301,0.116731,0.232371
421,0.713651,0.698673,0.57943,0.68786,0.66696,0.752038,0.68469,0.68708926,0.498488991,0.288806,0.271453
422,0.714563,0.69927,0.5776,0.693337,0.66755,0.737108,0.684822,0.67726773,0.497385715,0.122739,0.28719
423,0.71399,0.699776,0.57811,0.70318,0.665011,0.724648,0.685026,0.6735142,0.514186694,0.271154,0.307094
424,0.714383,0.70058,0.579795,0.724576,0.66564,0.736772,0.68736,0.6949681,0.506559697,0.114129,0.299659
425,0.71205,0.70173,0.5795,0.70471,0.66739,0.748884,0.68689,0.6618338,0.524739771,0.22149,0.283937
426,0.712584,0.70118,0.58131,0.705077,0.66384,0.74303,0.68735,0.68294,0.532486689,0.112306,0.260001
427,0.71292,0.70265,0.58166,0.66908,0.66503,0.74725,0.68843,0.69121456,0.503046002,0.279644,0.28914
428,0.713771,0.703122,0.58272,0.71137,0.66556,0.7454,0.68645,0.66562337,0.508778241,0.109332,0.28916
429,0.716853,0.702798,0.58488,0.66098,0.665299,0.72803,0.6864,0.7016837,0.523408644,0.142178,0.28829
430,0.7144,0.70395,0.58679,0.70317,0.66555,0.73869,0.686225,0.64079964,0.509054061,0.23682,0.274895
431,0.71233,0.70353,0.586811,0.71638,0.665503,0.744879,0.68544,0.68954766,0.507890824,0.083561,0.28213
432,0.713903,0.70141,0.58772,0.71554,0.66535,0.741557,0.68518,0.7018516,0.519691083,0.170516,0.295833
433,0.715582,0.70329,0.58775,0.7104,0.665023,0.7494,0.687616,0.7053653,0.522677124,0.0612678,0.051398
434,0.716505,0.70173,0.58781,0.729133,0.663836,0.747997,0.6864,0.6929894,0.516285317,0.13635,0.051386
435,0.715966,0.70089,0.58826,0.71464,0.66329,0.73902,0.68764,0.68175274,0.52361251,0.152072,0.110903
436,0.718376,0.701743,0.58482,0.715342,0.66531,0.749184,0.686489,0.7006164,0.50056363,0.323823,0.270338
437,0.71976,0.70365,0.58394,0.7194,0.66369,0.71417,0.68705,0.7034825,0.527402024,0.05274,0.27902
438,0.71933,0.70396,0.58509,0.720751,0.66422,0.7346,0.6865,0.67928237,0.526418669,0.090504,0.19542
439,0.71994,0.70413,0.584016,0.7271,0.66479,0.74052,0.689151,0.6892119,0.523672471,0.059936,0.2911
440,0.72023,0.7027,0.58404,0.701875,0.663224,0.74946,0.69161,0.69761837,0.521909627,0.127044,0.281815
441,0.718832,0.7026,0.58771,0.689,0.66142,0.72141,0.69044,0.68266416,0.503046002,0.144721,0.289526
442,0.71756,0.7027,0.588,0.70362,0.662037,0.746738,0.68978,0.66712236,0.514282631,0.13912,0.227802
443,0.71658,0.703902,0.59051,0.690027,0.6645,0.73809,0.68873,0.62921524,0.536108313,0.141423,0.29282
444,0.71774,0.70483,0.590336,0.68916,0.66452,0.74669,0.68816,0.699669,0.521729745,0.08552,0.294095
445,0.72025,0.70462,0.5868,0.71567,0.66204,0.73768,0.686309,0.7171296,0.530112246,0.0560752,0.2713
446,0.721278,0.7057,0.58653,0.7057,0.65996,0.73718,0.687233,0.708891,0.520386626,0.067995,0.286659
447,0.720667,0.70568,0.58483,0.71392,0.65959,0.7427,0.68861,0.6789826,0.53400969,0.095181,0.26538
448,0.720211,0.70625,0.57987,0.71148,0.660466,0.729517,0.687544,0.69243777,0.517964215,0.058977,0.277
449,0.72132,0.70717,0.58328,0.6939,0.66095,0.741677,0.688936,0.6602509,0.536779872,0.0543723,0.2728
450,0.72111,0.7058,0.583309,0.71323,0.66173,0.731292,0.68839,0.6667986,0.54356742,0.0355446,0.180397
451,0.71784,0.704693,0.580767,0.71871,0.661677,0.737732,0.689247,0.6580563,0.542536096,0.04862,0.298831
452,0.71788,0.705569,0.57907,0.693457,0.65972,0.7393,0.690471,0.6904111,0.533530004,0.0543363,0.262927
453,0.719252,0.706312,0.58127,0.720499,0.662577,0.74034,0.68931,0.7024752,0.534993045,0.04862,0.28442
454,0.720799,0.70566,0.58455,0.725056,0.6622,0.73712,0.689,0.69271356,0.517664412,0.051746,0.31238
455,0.720823,0.70607,0.583621,0.71965,0.66374,0.739566,0.688972,0.69963306,0.516237348,0.0543363,0.15742
456,0.72149,0.70841,0.582517,0.69386,0.661977,0.734877,0.6889,0.69806206,0.515973521,0.051722,0.243236
457,0.720823,0.70716,0.578836,0.703998,0.661,0.732815,0.68997,0.67383796,0.521058186,0.0543363,0.286983
458,0.72318,0.70795,0.58318,0.712116,0.66055,0.74374,0.688624,0.6811891,0.524487936,0.0543363,0.26145
459,0.72347,0.70759,0.586079,0.7149,0.66279,0.74029,0.6905,0.6562335,0.537007723,0.0488199,0.272161
460,0.72286,0.70929,0.58872,0.70856,0.665731,0.75117,0.68854,0.69262964,0.539945796,0.0543363,0.2899
461,0.7234,0.7102,0.58856,0.71077,0.66707,0.74776,0.68782,0.69289345,0.522437281,0.0543363,0.27393
462,0.7241,0.709646,0.5899,0.709826,0.669592,0.744975,0.68704,0.7016837,0.518911594,0.047824,0.281971
463,0.723413,0.71053,0.5914,0.712548,0.66875,0.743,0.69129,0.6348875,0.530184199,0.0544562,0.311519
464,0.72314,0.71098,0.590288,0.71066,0.66565,0.726855,0.691862,0.701192,0.513023457,0.0548879,0.28046
465,0.723245,0.70992,0.58901,0.71361,0.66582,0.73098,0.69176,0.7049815,0.52631074,0.0523576,0.123351
466,0.72227,0.70974,0.58898,0.70809,0.66786,0.73498,0.69008,0.68507457,0.537619322,0.075778,0.299359
467,0.72178,0.709166,0.589557,0.703,0.66798,0.743,0.690171,0.6789826,0.527869717,0.05898,0.159555
468,0.722334,0.70765,0.58553,0.72458,0.6649,0.74039,0.68964,0.679894,0.52051854,0.080994,0.29037
469,0.725356,0.70933,0.58303,0.71963,0.66719,0.74323,0.68821,0.71086967,0.529320766,0.05436,0.23742
470,0.72354,0.70636,0.581198,0.707535,0.66706,0.73533,0.6879,0.6887082,0.513167362,0.0488439,0.1147167
471,0.723869,0.706528,0.580239,0.69745,0.66583,0.734062,0.68925,0.71175706,0.532870437,0.0560392,0.211361
472,0.72377,0.70493,0.581642,0.716098,0.6664,0.7363,0.688,0.69631124,0.536827841,0.048748,0.267484
473,0.724049,0.704082,0.5802,0.72119,0.66516,0.72283,0.6893,0.6927016,0.536252219,0.0514102,0.269151
474,0.72476,0.70224,0.579399,0.709166,0.66499,0.73947,0.687413,0.67935437,0.541540749,0.048748,0.29284
475,0.724924,0.703638,0.582,0.7058,0.665779,0.72835,0.68868,0.70797956,0.539058378,0.0542644,0.2682
476,0.72486,0.704022,0.58248,0.709562,0.66327,0.741773,0.68725,0.7003166,0.541312899,0.05167,0.280507
477,0.72367,0.70502,0.5838,0.716505,0.663093,0.74912,0.68714,0.65401495,0.525783086,0.048748,0.0529212
478,0.72359,0.7038,0.584364,0.70198,0.664268,0.7416,0.685866,0.68371946,0.53041205,0.05167,0.0894852
479,0.723569,0.704945,0.58595,0.70395,0.6661,0.73748,0.688324,0.68758094,0.535292848,0.0542644,0.25271
480,0.72418,0.705425,0.585324,0.71244,0.66526,0.74158,0.689511,0.6904471,0.532234854,0.0505228,0.0514102
481,0.72283,0.707547,0.583896,0.684331,0.66496,0.733474,0.688768,0.69717467,0.552129803,0.0542644,0.05167
482,0.7195,0.70511,0.5823,0.72231,0.666198,0.73249,0.69192,0.6581522,0.529056939,0.0542644,0.0514102
483,0.721062,0.706324,0.58262,0.70181,0.666067,0.74039,0.69277,0.6674102,0.528397371,0.0542644,0.0514102
484,0.71891,0.70524,0.58136,0.71735,0.66552,0.73199,0.691706,0.67646426,0.548772006,0.0542644,0.051434
485,0.71938,0.70367,0.57917,0.69171,0.66522,0.740933,0.69222,0.67480934,0.524907661,0.0542644,0.051446
486,0.72141,0.70396,0.577661,0.7144,0.66527,0.73845,0.69102,0.6897755,0.545390224,0.0542644,0.051446
487,0.723089,0.70441,0.5793,0.7012,0.666222,0.735417,0.68991,0.7084113,0.538770567,0.0542644,0.049635
488,0.72389,0.702966,0.58118,0.71384,0.665455,0.722286,0.68826,0.6870533,0.539837866,0.048748,0.0589293
489,0.71963,0.703722,0.581462,0.725,0.665623,0.729625,0.68839,0.67036027,0.528205497,0.0542644,0.211853
490,0.72168,0.70309,0.58029,0.69852,0.6657,0.730704,0.68948,0.6999928,0.555235765,0.048748,0.228869
491,0.7195,0.70401,0.578428,0.70453,0.665935,0.73411,0.687796,0.68253225,0.540797237,0.048748,0.288158
492,0.721,0.706036,0.58158,0.69129,0.666115,0.736245,0.687125,0.7030868,0.539442126,0.05167,0.24886
493,0.71788,0.70684,0.58161,0.707236,0.6661,0.7327,0.687281,0.6777714,0.541408836,0.0542644,0.0740873
494,0.7186,0.70778,0.58257,0.69974,0.665983,0.73158,0.68589,0.6994891,0.551566173,0.048748,0.237276
495,0.71937,0.7072,0.5827,0.69712,0.665635,0.73052,0.68568,0.7009042,0.523828369,0.0439871,0.19023
496,0.719611,0.71116,0.582697,0.70979,0.664232,0.73903,0.68609,0.68850434,0.54553413,0.0542644,0.306171
497,0.7186,0.709214,0.586367,0.71278,0.66252,0.7343,0.68645,0.6907109,0.539669976,0.0542644,0.204525
498,0.72046,0.70997,0.586643,0.71918,0.66356,0.7361,0.686525,0.71182907,0.541744616,0.0477526,0.287607
499,0.718964,0.70962,0.582829,0.70594,0.666031,0.73941,0.687544,0.6683815,0.544814602,0.0542644,0.24982
500,0.719683,0.709142,0.582409,0.69411665,0.66771,0.740862,0.6873771,0.6992373,0.533458052,0.0542644,0.1516884

==> data/sent1.csv <==
round,FL_all,CS_all,FL_10,CS_10,CS_aggregated,pqsu,prunefl
0,0.519258,0.519258,0.519258,0.519258,0.519258,0.519258,0.519258
1,0.64985,0.354744,0.645255,0.354744,0.69028634,0.645255446,0.642425944
2,0.645255,0.380011,0.646378,0.354744,0.64525545,0.661650777,0.642425944
3,0.65098,0.397978,0.646378,0.360471,0.6601909,0.645255446,0.608872666
4,0.66064,0.436833,0.64559,0.393935,0.64525545,0.645255446,0.642004773
5,0.671869,0.489612,0.64839,0.40988,0.64525545,0.645480096,0.642847115
6,0.69208,0.527456,0.65143,0.436159,0.64615387,0.688265026,0.644672189
7,0.68837,0.56956,0.66322,0.403818,0.35474452,0.709938228,0.643408676
8,0.689724,0.595395,0.703649,0.435822,0.64525545,0.60426724,0.648883897
9,0.70207,0.627175,0.662099,0.43548,0.69938236,0.708253801,0.654639899
10,0.697473,0.66007,0.662099,0.472094,0.6714206,0.686131358,0.656464973
11,0.709264,0.681414,0.69118,0.54003,0.64626616,0.708253801,0.662361365
12,0.70612,0.69668,0.689612,0.5653,0.69949466,0.732397556,0.643970237
13,0.711285,0.70881,0.68714,0.6446,0.64525545,0.73138684,0.648462726
14,0.7124,0.719034,0.63806,0.640539,0.67209435,0.700280726,0.664326829
15,0.715889,0.72667,0.66311,0.6795,0.6571589,0.682425618,0.665449951
16,0.7299,0.73318,0.54373,0.60819,0.35474452,0.716900647,0.646497262
17,0.72678,0.73194,0.64985,0.6101,0.595059,0.645255446,0.668117366
18,0.72959,0.732172,0.64985,0.6314,0.64525545,0.668500841,0.683841078
19,0.73385,0.72914,0.741156,0.650533,0.64525545,0.573385715,0.599466517
20,0.736777,0.7257,0.75014,0.65929,0.64525545,0.662886024,0.685666152
21,0.7379,0.715665,0.74587,0.691409,0.64525545,0.688938797,0.697318546
22,0.740819,0.70791,0.756316,0.69679,0.6475014,0.646266162,0.668538537
23,0.738573,0.70185,0.73419,0.70095,0.7365525,0.650758028,0.698160887
24,0.74609,0.697473,0.74216,0.703088,0.6672656,0.645592391,0.676821564
25,0.746,0.6923,0.732285,0.709152,0.64525545,0.698371708,0.677663906
26,0.74778,0.68882,0.756653,0.711398,0.6592925,0.658506453,0.701811035
27,0.746996,0.68579,0.705783,0.71049,0.62088716,0.706344724,0.712621087
28,0.750701,0.680291,0.75407,0.71622,0.64525545,0.721280158,0.715428892
29,0.746434,0.677821,0.717012,0.68512,0.35474452,0.662886024,0.642425944
30,0.75204,0.674564,0.679842,0.69275,0.734082,0.690174043,0.642425944
31,0.74935,0.670185,0.712745,0.70477,0.64525545,0.660977006,0.642425944
32,0.75261,0.66647,0.72981,0.703649,0.45457608,0.659629405,0.608872666
33,0.75171,0.664682,0.69859,0.71151,0.6471645,0.710387409,0.642004773
34,0.75317,0.6628,0.69814,0.717125,0.6604155,0.7119596,0.642847115
35,0.75204,0.6609,0.75171,0.72071,0.6497473,0.737787783,0.644672189
36,0.7533,0.65929,0.76204,0.72756,0.64525545,0.378551364,0.643408676
37,0.75407,0.65749,0.656709,0.72947,0.64929813,0.730252664,0.648883897
38,0.753846,0.656148,0.732397,0.731386,0.6789444,0.706007838,0.654639899
39,0.756204,0.654688,0.76496,0.73756,0.64525545,0.710836589,0.656464973
40,0.75597,0.653,0.681751,0.74025,0.64525545,0.43088153,0.662361365
41,0.756541,0.653003,0.7401,0.740707,0.64525545,0.734525552,0.643970237
42,0.7594,0.652667,0.737113,0.74149,0.35474452,0.665581107,0.648462726
43,0.75564,0.65143,0.687928,0.741156,0.64525545,0.737220635,0.664326829
44,0.758113,0.65143,0.76754,0.73958,0.64525545,0.68354857,0.665449951
45,0.757888,0.65087,0.719483,0.73554,0.64525545,0.736546865,0.646497262
46,0.76125,0.649298,0.74183,0.73498,0.6671533,0.687591255,0.668117366
47,0.757776,0.648848,0.744974,0.729028,0.64693993,0.732273977,0.683841078
48,0.761,0.648736,0.768107,0.72397,0.64884895,0.730477254,0.599466517
49,0.76092,0.64839,0.7685,0.719258,0.64525545,0.377989888,0.685666152
50,0.7608085,0.6481752,0.75418305,0.71914655,0.73441887,0.482762486,0.697318546
,,,,,,,0.668538537
,,,,,,,0.698160887
,,,,,,,0.676821564
,,,,,,,0.677663906
,,,,,,,0.701811035
,,,,,,,0.712621087
,,,,,,,0.715428892
,,,,,,,0.716552015
,,,,,,,0.698301278
,,,,,,,0.683981468
,,,,,,,0.685104591
,,,,,,,0.715990453
,,,,,,,0.716271234
,,,,,,,0.717815527
,,,,,,,0.700266742
,,,,,,,0.701951425
,,,,,,,0.715007721
,,,,,,,0.70461884
,,,,,,,0.711919135
,,,,,,,0.727923628
,,,,,,,0.723852309
,,,,,,,0.71444616
,,,,,,,0.715288502
,,,,,,,0.730310263
,,,,,,,0.732556507
,,,,,,,0.690720202
,,,,,,,0.704057279
,,,,,,,0.693247227
,,,,,,,0.702372596
,,,,,,,0.706022743
,,,,,,,0.711076793
,,,,,,,0.7341008
,,,,,,,0.688614348
,,,,,,,0.715288502
,,,,,,,0.734943142
,,,,,,,0.737189386
,,,,,,,0.714024989
,,,,,,,0.712199916
,,,,,,,0.738172118
,,,,,,,0.737891338
,,,,,,,0.711357574
,,,,,,,0.741401095
,,,,,,,0.737610557
,,,,,,,0.737891338
,,,,,,,0.735785484
,,,,,,,0.700266742
,,,,,,,0.741541485
,,,,,,,0.74378773
,,,,,,,0.725115822
,,,,,,,0.734802752
,,,,,,,0.745051242
,,,,,,,0.721325284
,,,,,,,0.734662361
,,,,,,,0.740979924
,,,,,,,0.739997192
,,,,,,,0.73382002
,,,,,,,0.716411624
,,,,,,,0.721606065
,,,,,,,0.723290748
,,,,,,,0.727923628
,,,,,,,0.725256212
,,,,,,,0.728344799
,,,,,,,0.74392812
,,,,,,,0.742103046
,,,,,,,0.741962656
,,,,,,,0.724835041
,,,,,,,0.747859048
,,,,,,,0.718377088
,,,,,,,0.697739716
,,,,,,,0.733539239
,,,,,,,0.726940896
,,,,,,,0.745472413
,,,,,,,0.737610557
,,,,,,,0.745612804
,,,,,,,0.721325284
,,,,,,,0.74364734
,,,,,,,0.747578268
,,,,,,,0.747999438


==> fem.csv <==
round,CS_0.5_8,CS_0.6_8,CS_0.8_8,FL_8,CS_0.7_8,FL_20,CS_0.5_20,CS_aggregated,adaptive
0,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897,0.0155897
1,0.0557514,0.0542644,0.0542644,0.0505228,0.0572024,0.056279,0.0505228,0.05284933,0.085707776
2,0.080419,0.049599,0.0542644,0.076905,0.049599,0.086631,0.062443,0.1260733,0.095133592
3,0.196443,0.0542644,0.0542644,0.156185,0.078116,0.294155,0.1015253,0.20498154,0.086343359
4,0.295306,0.126313,0.0542644,0.29789,0.16264,0.438792,0.187425,0.34136805,0.094761836
5,0.346692,0.105446,0.0542644,0.383724,0.269535,0.50352,0.202067,0.41960475,0.101525399
6,0.37633,0.204501,0.0542644,0.48351,0.291876,0.546433,0.238367,0.43762892,0.101117667
7,0.411366,0.344869,0.0546241,0.535304,0.321581,0.58359,0.310728,0.49734974,0.094150237
8,0.469635,0.380474,0.1154,0.5686,0.334112,0.57,0.329327,0.5147383,0.112414256
9,0.47466,0.431656,0.114117,0.57688,0.348743,0.612582,0.370496,0.50098336,0.108564782
10,0.51054,0.44543,0.156125,0.604019,0.36097,0.631445,0.388149,0.5513863,0.101813211
11,0.5258,0.45047,0.158332,0.61808,0.376265,0.64359,0.3939,0.5779249,0.100158296
12,0.54461,0.460449,0.180601,0.63936,0.384803,0.63172,0.413,0.5646736,0.110603444
13,0.54513,0.45488,0.219947,0.64428,0.395476,0.594018,0.433767,0.5881062,0.09922291
14,0.55111,0.456276,0.201767,0.65456,0.372319,0.650357,0.45758,0.5652612,0.119849379
15,0.564697,0.47136,0.25271,0.68219,0.380114,0.65483,0.467609,0.54065335,0.124958028
16,0.566508,0.48411,0.241113,0.63928,0.39739,0.650885,0.477107,0.5501511,0.133664316
17,0.57249,0.5122,0.250803,0.67197,0.402,0.65643,0.481927,0.59458196,0.107161702
18,0.582302,0.51921,0.27864,0.67732,0.40914,0.668657,0.48983,0.59801173,0.120580899
19,0.5899,0.521082,0.28093,0.694452,0.410334,0.65883,0.499484,0.59976256,0.130354487
20,0.59466,0.53002,0.30504,0.715834,0.409531,0.6672,0.50863,0.6022569,0.131865496
21,0.59325,0.546973,0.299047,0.71251,0.417757,0.68188,0.53173,0.59231544,0.11474073
22,0.592615,0.5454,0.247829,0.71891,0.40761,0.68144,0.547416,0.59594905,0.132345182
23,0.59963,0.551,0.277174,0.69343,0.419268,0.68091,0.5556,0.59609294,0.105290929
24,0.603719,0.54742,0.279776,0.717813,0.43627,0.693,0.553149,0.62007725,0.139396556
25,0.60768,0.549563,0.314133,0.7212,0.45001,0.67975,0.565501,0.6221039,0.1289634
26,0.615304,0.55473,0.344761,0.716,0.452355,0.67235,0.57603,0.61889,0.140631746
27,0.613241,0.549515,0.341368,0.703074,0.45474,0.70997,0.57516,0.6297189,0.122475656
28,0.6113,0.556279,0.344617,0.7176,0.463747,0.6894,0.58341,0.5750108,0.141675061
29,0.61793,0.554528,0.34993,0.720139,0.469264,0.66721,0.58476,0.63271695,0.147287379
30,0.624346,0.56476,0.375509,0.723989,0.47283,0.70684,0.59843,0.60313237,0.148354679
31,0.621564,0.57515,0.37741,0.72496,0.48523,0.685638,0.60746,0.5885139,0.153091572
32,0.61936,0.5791,0.389132,0.71567,0.488523,0.705425,0.606394,0.6009018,0.151040917
33,0.62389,0.58623,0.414556,0.73059,0.513455,0.686,0.60684,0.63820934,0.140379911
34,0.62326,0.58717,0.41404,0.72201,0.51391,0.689271,0.60075,0.61038756,0.153199501
35,0.62666,0.587614,0.396088,0.726855,0.51482,0.70367,0.60684,0.6190699,0.161222238
36,0.62961,0.58905,0.42867,0.75056,0.515457,0.69795,0.610747,0.63558304,0.158164244
37,0.63245,0.589857,0.429941,0.73415,0.515649,0.714731,0.615915,0.6272845,0.155430038
38,0.6341,0.59514,0.424737,0.73837,0.525867,0.698205,0.618806,0.60024226,0.151916343
39,0.636758,0.59509,0.42498,0.745191,0.529944,0.69866,0.618854,0.6210606,0.157780496
40,0.637273,0.59074,0.435566,0.73586,0.53079,0.708627,0.61638,0.6299827,0.158811819
41,0.642862,0.59356,0.422482,0.74647,0.52884,0.706048,0.61825,0.643294,0.167805919
42,0.644313,0.589365,0.4142,0.7246,0.52571,0.702319,0.62028,0.6389768,0.16196575
43,0.64404,0.590912,0.4207,0.722597,0.535652,0.700832,0.62257,0.6321773,0.164460114
44,0.643689,0.59665,0.426176,0.74377,0.54145,0.704477,0.62331,0.6516885,0.173694057
45,0.647647,0.601921,0.430829,0.75381,0.54166,0.696527,0.626265,0.64306617,0.170588094
46,0.64725,0.603312,0.444608,0.7215,0.54498,0.680109,0.6247,0.6130858,0.172338946
47,0.649457,0.602041,0.439427,0.71804,0.54923,0.720499,0.62867,0.6348995,0.161198254
48,0.645056,0.608324,0.44499,0.738751,0.55346,0.69982,0.634431,0.6453926,0.170672039
49,0.64935,0.61156,0.451923,0.74351,0.557214,0.71612,0.633952,0.64089555,0.167937833
50,0.65285,0.60808,0.44589,0.731723,0.56142,0.717765,0.63353,0.6609584,0.183587567
51,0.65346,0.61188,0.448241,0.76311,0.561663,0.70616,0.63979,0.64957786,0.188876097
52,0.651448,0.617762,0.45089,0.73509,0.56186,0.70993,0.64083,0.6385691,0.186297789
53,0.656953,0.619417,0.4512,0.73959,0.56564,0.70044,0.6419,0.6278721,0.166978462
54,0.65754,0.62317,0.450952,0.74661,0.56346,0.72757,0.641363,0.6217921,0.193756895
55,0.658,0.623734,0.451899,0.75413,0.56538,0.704082,0.64285,0.6401161,0.187952703
56,0.661546,0.61982,0.443816,0.73953,0.57024,0.70155,0.6402,0.60262865,0.183611551
57,0.66083,0.62374,0.443924,0.6874,0.572648,0.714743,0.641687,0.64220273,0.182784094
58,0.662601,0.627104,0.446778,0.7312,0.56767,0.71557,0.64425,0.6699765,0.186177867
59,0.66085,0.62985,0.4526,0.703638,0.56906,0.728126,0.641111,0.64137524,0.194020722
60,0.660934,0.62901,0.45895,0.734086,0.57904,0.69131,0.640307,0.6657193,0.191754209
61,0.66516,0.629491,0.460485,0.757531,0.581474,0.71615,0.64407,0.6602629,0.188252506
62,0.667038,0.628255,0.463807,0.7576,0.58513,0.71882,0.643425,0.65462655,0.19294143
63,0.66946,0.63036,0.470991,0.725008,0.585863,0.70514,0.64367,0.6472394,0.197738284
64,0.672962,0.63099,0.47364,0.75291,0.589629,0.7164,0.640499,0.6590756,0.198913513
65,0.6735,0.63067,0.475955,0.735753,0.59171,0.7262,0.64436,0.6304504,0.203314626
66,0.674893,0.6341,0.461781,0.75262,0.589581,0.74074,0.64463,0.6308222,0.195663645
67,0.677387,0.63644,0.469264,0.75075,0.592579,0.73245,0.647383,0.6470835,0.205689068
68,0.67817,0.63951,0.468844,0.742468,0.59316,0.73209,0.6479,0.66396844,0.202091428
69,0.67847,0.64069,0.476411,0.751918,0.59409,0.72025,0.648,0.6589917,0.204154075
70,0.678406,0.63356,0.475332,0.72346,0.59658,0.72765,0.64863,0.6559097,0.205317312
71,0.67996,0.634695,0.47177,0.693972,0.595913,0.735633,0.6459,0.6397563,0.216122224
72,0.678586,0.636026,0.477682,0.715474,0.592483,0.74043,0.64899,0.65606564,0.200112726
73,0.679977,0.637273,0.47831,0.73384,0.596,0.72011,0.648354,0.641783,0.2172255
74,0.6762,0.64008,0.479205,0.74403,0.600542,0.72534,0.64767,0.58502424,0.216877728
75,0.67922,0.634863,0.479169,0.72744,0.595517,0.72647,0.64889,0.6667146,0.217992997
76,0.682436,0.63643,0.477071,0.755108,0.5882,0.72761,0.65183,0.65647334,0.208435266
77,0.68067,0.63605,0.48249,0.742289,0.58659,0.721422,0.652659,0.67458147,0.222202235
78,0.6815,0.63813,0.488091,0.74493,0.59117,0.720307,0.65491,0.66019094,0.21070178
79,0.682232,0.64309,0.48387,0.748225,0.592135,0.73658,0.65581,0.6584161,0.214587231
80,0.684283,0.6427,0.49071,0.73122,0.596128,0.7343,0.657516,0.6571449,0.218364753
81,0.684846,0.64129,0.48992,0.75494,0.59417,0.734805,0.655849,0.6319135,0.229997122
82,0.68476,0.644433,0.481903,0.74034,0.591955,0.73925,0.65531,0.65359527,0.218664556
83,0.684367,0.643473,0.488631,0.70993,0.59084,0.73372,0.653259,0.6407397,0.221170912
84,0.683791,0.64598,0.477394,0.72818,0.594318,0.7194,0.65478,0.6632969,0.233990502
85,0.6869,0.64684,0.485045,0.737744,0.600542,0.72651,0.6554,0.6543388,0.213927663
86,0.686081,0.65059,0.476771,0.72822,0.601477,0.7248,0.655058,0.62613326,0.227994436
87,0.68812,0.65034,0.477202,0.73867,0.60637,0.73381,0.6539,0.66335684,0.233067108
88,0.687137,0.64958,0.477982,0.731496,0.60443,0.72757,0.6569,0.6625294,0.226339521
89,0.68808,0.64403,0.48333,0.744267,0.609656,0.74149,0.65513,0.66370463,0.230224972
90,0.69013,0.6465,0.4928,0.73267,0.60874,0.72976,0.66131,0.6751331,0.241281719
91,0.69252,0.647803,0.492576,0.7439,0.609332,0.739854,0.661066,0.6538591,0.241161798
92,0.69035,0.64924,0.495454,0.73442,0.61036,0.717549,0.66189,0.5887778,0.209778385
93,0.687928,0.64454,0.49591,0.752926,0.61725,0.727238,0.6636,0.65848804,0.22442078
94,0.69031,0.644781,0.498249,0.74954,0.62058,0.7256,0.66276,0.6640764,0.229049743
95,0.6911,0.64163,0.499448,0.75193,0.622499,0.72756,0.66553,0.6316017,0.233786636
96,0.69344,0.64305,0.490358,0.74854,0.62468,0.72765,0.664723,0.6475632,0.258598359
97,0.69223,0.645764,0.49376,0.74983,0.615472,0.749016,0.66284,0.66882527,0.247745479
98,0.689595,0.64827,0.495514,0.7331,0.62182,0.7213,0.664364,0.63614666,0.256871492
99,0.69321,0.64879,0.49648,0.725524,0.61954,0.73126,0.66657,0.6556459,0.244027918
100,0.69282,0.64956,0.493,0.750635,0.62132,0.74407,0.66209,0.67418575,0.255096657
101,0.691574,0.65206,0.495191,0.749592,0.6236,0.73231,0.66399,0.64961386,0.246786108
102,0.68979,0.65324,0.5075,0.739926,0.621888,0.73613,0.663932,0.64536864,0.257339185
103,0.685638,0.65367,0.507303,0.7392,0.62151,0.75426,0.66508,0.6312539,0.264750324
104,0.685734,0.657828,0.5045,0.7499,0.62133,0.742133,0.666858,0.6540989,0.258394493
105,0.68636,0.654086,0.50359,0.75217,0.6174,0.74609,0.66582,0.65299565,0.255636303
106,0.690339,0.65563,0.50105,0.73947,0.61645,0.72801,0.66658,0.67964214,0.252218545
107,0.690207,0.65972,0.50131,0.736976,0.61909,0.738223,0.66875,0.65128076,0.261452487
108,0.689427,0.657996,0.502818,0.72043,0.621756,0.74255,0.664,0.6679019,0.263227323
109,0.689,0.65883,0.500815,0.734578,0.625125,0.738955,0.666258,0.63900083,0.263131386
110,0.690471,0.663188,0.50183,0.717729,0.63003,0.73689,0.662517,0.6702163,0.2521346
111,0.69308,0.663956,0.51379,0.75572,0.62738,0.72915,0.659447,0.68421113,0.269942917
112,0.69072,0.66544,0.50566,0.711397,0.629071,0.721,0.662421,0.653943,0.252794167
113,0.69177,0.668657,0.5045,0.74587,0.631757,0.735849,0.66381,0.66616297,0.274164148
114,0.692749,0.66947,0.50887,0.73375,0.63194,0.71872,0.667913,0.67189527,0.280759822
115,0.69294,0.6691,0.5032,0.73586,0.630666,0.752518,0.66937,0.62732047,0.278493308
116,0.691826,0.66793,0.5049,0.725,0.631157,0.726411,0.667,0.6420468,0.28670792
117,0.692,0.668801,0.51009,0.73569,0.63143,0.745502,0.666,0.6177747,0.278097568
118,0.69247,0.66765,0.5011,0.71846,0.63069,0.73141,0.66802,0.66835755,0.280711853
119,0.689,0.66833,0.506907,0.73443,0.62879,0.750947,0.666522,0.66230154,0.28221087
120,0.692497,0.669424,0.50654,0.7293,0.629083,0.742253,0.67058,0.6196815,0.26888761
121,0.69194,0.66732,0.50224,0.72389,0.627668,0.73333,0.670552,0.6456804,0.280136231
122,0.69189,0.666558,0.513407,0.73617,0.629922,0.73357,0.67206,0.6228714,0.287931117
123,0.69224,0.667134,0.5104,0.741077,0.630714,0.72213,0.6739,0.6727227,0.28024416
124,0.69286,0.668189,0.51403,0.727,0.631,0.729169,0.67369,0.6670624,0.28513695
125,0.695663,0.66977,0.51807,0.729181,0.63089,0.737,0.675408,0.6694848,0.286348156
126,0.6961,0.66988,0.52333,0.75165,0.633208,0.73971,0.67592,0.6817648,0.28586847
127,0.69527,0.67254,0.52272,0.730752,0.631325,0.73763,0.675996,0.65124476,0.283601957
128,0.698505,0.67272,0.520374,0.734805,0.63034,0.75169,0.6743,0.6746654,0.298831966
129,0.69884,0.675684,0.522761,0.73301,0.63063,0.74737,0.67424,0.6848827,0.294754641
130,0.699309,0.678311,0.52065,0.726639,0.630306,0.74973,0.6737,0.66757804,0.296277642
131,0.7011,0.672183,0.52031,0.741233,0.6312,0.722502,0.67544,0.6748813,0.290077709
132,0.699501,0.67153,0.51951,0.72463,0.632057,0.72797,0.67171,0.6375738,0.285916439
133,0.70282,0.672698,0.524,0.740622,0.632,0.74013,0.671775,0.65312755,0.299047825
134,0.701623,0.67164,0.52017,0.7248,0.63406,0.736652,0.671691,0.67448556,0.318786876
135,0.702091,0.674365,0.52615,0.72151,0.63491,0.7439,0.6737,0.6765362,0.299719384
136,0.69999,0.6735,0.52255,0.74194,0.63449,0.73401,0.672183,0.65599364,0.301470236
137,0.699321,0.67393,0.524679,0.72731,0.63536,0.74863,0.67407,0.66436416,0.30042692
138,0.699297,0.67486,0.531959,0.73692,0.63846,0.74498,0.67456,0.6211565,0.304672135
139,0.69945,0.67587,0.530268,0.74715,0.637142,0.749976,0.67351,0.6841512,0.311903391
140,0.700352,0.677831,0.53636,0.721938,0.63349,0.73805,0.672926,0.67915046,0.298496187
141,0.69982,0.679414,0.5337,0.72472,0.63349,0.750419,0.67176,0.66946083,0.303364993
142,0.700172,0.67712,0.53303,0.74255,0.63324,0.757974,0.669268,0.6692929,0.304911978
143,0.70377,0.67759,0.53143,0.73873,0.633556,0.75839,0.670516,0.6974265,0.311075934
144,0.70717,0.67947,0.5298,0.725584,0.63126,0.73257,0.67012,0.69472826,0.312239171
145,0.70505,0.6764,0.52361,0.750815,0.63402,0.75165,0.670636,0.6806135,0.318786876
146,0.7042,0.67609,0.527366,0.739878,0.63402,0.761164,0.670516,0.68876815,0.312371085
147,0.704,0.674497,0.528289,0.738163,0.63286,0.74153,0.6703,0.6389768,0.309073248
148,0.703014,0.674617,0.52773,0.72508,0.634683,0.74714,0.66964,0.62517387,0.313426392
149,0.704034,0.673,0.528733,0.721986,0.63401,0.756044,0.67131,0.66514367,0.321389169
150,0.7044,0.66964,0.530567,0.733139,0.6371,0.7582,0.671211,0.6637166,0.311819446
151,0.704369,0.67471,0.531659,0.72937,0.63729,0.746114,0.66892,0.65923154,0.322420492
152,0.707727,0.67163,0.52904,0.73971,0.63882,0.73257,0.66863,0.67778337,0.313666235
153,0.707367,0.67438,0.529608,0.75209,0.639132,0.749184,0.669364,0.68770087,0.315261189
154,0.708,0.67593,0.536324,0.73126,0.63635,0.73762,0.67184,0.66717035,0.325454502
155,0.7065,0.67302,0.535,0.71536,0.63726,0.73526,0.667961,0.64456517,0.320765578
156,0.706936,0.67579,0.53181,0.738439,0.63492,0.74516,0.671091,0.675361,0.332361971
157,0.70698,0.677807,0.53308,0.74725,0.63397,0.748872,0.67307,0.6834676,0.311183863
158,0.70821,0.679054,0.53089,0.730129,0.63475,0.750551,0.6703,0.6803137,0.32224061
159,0.707499,0.6768,0.52826,0.73349,0.63554,0.739267,0.669856,0.68082935,0.333417278
160,0.70616,0.677519,0.531743,0.732527,0.638485,0.73845,0.66872,0.6727587,0.332206073
161,0.70439,0.68188,0.5304,0.74257,0.641531,0.74445,0.671559,0.6678179,0.328728354
162,0.70616,0.67922,0.53107,0.73656,0.640451,0.72651,0.67127,0.6773277,0.333573176
163,0.703686,0.68049,0.5333,0.720703,0.641363,0.75549,0.67123,0.6771958,0.329016165
164,0.704297,0.68128,0.52956,0.71904,0.64205,0.7582,0.672302,0.6803497,0.331894277
165,0.70606,0.68339,0.533422,0.73455,0.642298,0.7393,0.67245,0.6853984,0.326773636
166,0.704333,0.68168,0.540437,0.7355,0.640307,0.74421,0.67301,0.666091,0.338334053
167,0.70777,0.6798,0.53902,0.74064,0.63792,0.75121,0.6723,0.65908766,0.333633137
168,0.7072,0.67973,0.53493,0.731939,0.63972,0.754772,0.66912,0.6827361,0.344090277
169,0.704945,0.67757,0.53299,0.73688,0.641099,0.748524,0.670636,0.65649736,0.33736269
170,0.70778,0.679318,0.5301,0.67485,0.64166,0.749592,0.67127,0.7008562,0.341224157
171,0.70405,0.67971,0.538374,0.70383,0.64497,0.74967,0.66851,0.69345707,0.352448794
172,0.70357,0.67772,0.5413,0.74574,0.645836,0.73757,0.668981,0.6589797,0.344234182
173,0.70167,0.67811,0.53879,0.71708,0.64908,0.75328,0.66694,0.6766201,0.348251547
174,0.70365,0.67904,0.539598,0.7362,0.64498,0.75189,0.67086,0.68423516,0.351153643
175,0.70014,0.67927,0.545342,0.739362,0.64234,0.744723,0.67176,0.64532065,0.369849379
176,0.705041,0.680085,0.55115,0.741509,0.63948,0.725847,0.67355,0.68723315,0.353923826
177,0.70287,0.678898,0.54547,0.74736,0.643869,0.756655,0.67321,0.62754834,0.377908092
178,0.70248,0.67933,0.542811,0.729001,0.646903,0.74451,0.67319,0.67195517,0.344282151
179,0.704034,0.6779,0.543951,0.716098,0.6489,0.75693,0.675,0.6821125,0.347004365
180,0.70224,0.67846,0.54686,0.736245,0.648654,0.76153,0.675157,0.67428166,0.359991845
181,0.7,0.67847,0.5473,0.74197,0.64755,0.751642,0.67744,0.6627932,0.365448266
182,0.70107,0.6783,0.54804,0.734542,0.64813,0.75045,0.676116,0.64720345,0.353108361
183,0.70167,0.677003,0.5541,0.74606,0.64869,0.74643,0.67883,0.68542236,0.356717993
184,0.696179,0.677183,0.55139,0.74113,0.64419,0.73612,0.677687,0.6382213,0.355938504
185,0.69478,0.67596,0.55442,0.750863,0.64437,0.758322,0.676907,0.65493834,0.38492349
186,0.69475,0.678442,0.562287,0.75259,0.642934,0.74709,0.678922,0.675301,0.372991318
187,0.698289,0.67754,0.562023,0.748225,0.6448,0.76473,0.67771,0.68225646,0.359476184
188,0.700688,0.68087,0.56069,0.74528,0.64663,0.7591,0.678442,0.6680218,0.363553509
189,0.7027,0.68102,0.558161,0.728426,0.64577,0.759509,0.67557,0.6584281,0.347891783
190,0.706036,0.682568,0.55125,0.74493,0.64343,0.759677,0.675241,0.6399242,0.363061831
191,0.706048,0.68394,0.54816,0.706456,0.643425,0.75183,0.67579,0.6915503,0.359584113
192,0.706012,0.683923,0.54968,0.731316,0.64415,0.759102,0.675636,0.6901952,0.367618842
193,0.70488,0.68575,0.549347,0.69391,0.64569,0.751247,0.676128,0.6241066,0.371852065
194,0.70441,0.6843,0.547896,0.746258,0.64721,0.75215,0.67622,0.67387396,0.372043939
195,0.705713,0.675253,0.548412,0.71546,0.6463,0.741845,0.676212,0.6775795,0.366527558
196,0.7047,0.67514,0.544598,0.73082,0.647611,0.76006,0.676164,0.65432674,0.360651413
197,0.706756,0.678107,0.5444,0.73951,0.64714,0.75163,0.67557,0.646316,0.385403176
198,0.70796,0.6775,0.545702,0.72674,0.648534,0.75122,0.673586,0.6852425,0.351057706
199,0.70839,0.6783,0.550402,0.73522,0.64805,0.760433,0.67338,0.6979901,0.358768648
200,0.70257,0.677531,0.55017,0.73503,0.650273,0.751463,0.67245,0.6586919,0.383448458
201,0.70558,0.682004,0.54957,0.7256,0.647815,0.76452,0.67302,0.68495464,0.375545642
202,0.704609,0.6826,0.55239,0.7432,0.64806,0.741689,0.67313,0.64101547,0.370209143
203,0.70827,0.68172,0.55073,0.68912,0.645632,0.75877,0.67509,0.6950161,0.379431093
204,0.704369,0.68158,0.55003,0.735057,0.644745,0.752794,0.674809,0.66639084,0.381553701
205,0.70486,0.68087,0.55609,0.742001,0.643605,0.76175,0.67273,0.66882527,0.384623687
206,0.704166,0.683287,0.558869,0.73899,0.6448,0.75521,0.67466,0.6801818,0.377884108
207,0.70308,0.68228,0.555715,0.747385,0.643521,0.756463,0.67406,0.6688732,0.395788363
208,0.705832,0.68114,0.556926,0.730548,0.6433,0.759533,0.67408,0.68332374,0.382980765
209,0.70949,0.682004,0.5563,0.70329,0.64397,0.75808,0.67917,0.66314095,0.388089413
210,0.706888,0.68309,0.55448,0.73521,0.64571,0.749016,0.6797,0.69288146,0.401580563
211,0.70678,0.68499,0.55412,0.73854,0.644133,0.73766,0.68021,0.67295057,0.394217393
212,0.70896,0.686957,0.55578,0.73612,0.647815,0.75554,0.67816,0.68359953,0.379814841
213,0.70946,0.68663,0.550522,0.6996,0.64695,0.74687,0.67453,0.69911736,0.401640524
214,0.709514,0.687413,0.5529,0.714563,0.64881,0.74327,0.67544,0.6856982,0.381038039
215,0.707631,0.68704,0.5516,0.71753,0.64998,0.746126,0.675408,0.6672063,0.411510049
216,0.708819,0.686225,0.556231,0.72647,0.64752,0.756823,0.67934,0.6962033,0.405933707
217,0.71009,0.685206,0.553,0.71666,0.6451,0.75856,0.678898,0.69643116,0.399613853
218,0.70929,0.682975,0.551901,0.73003,0.64803,0.76418,0.67763,0.69912934,0.382081355
219,0.70813,0.682484,0.55617,0.74982,0.649014,0.754545,0.678898,0.68530244,0.396483907
220,0.707811,0.68308,0.55703,0.7248,0.65182,0.747505,0.67798,0.6759246,0.397191442
221,0.709082,0.68118,0.555703,0.73138,0.65116,0.747649,0.68156,0.68665755,0.407900417
222,0.707847,0.680829,0.5548,0.73262,0.65197,0.725,0.68255,0.68020576,0.398594522
223,0.710354,0.67706,0.55174,0.74916,0.651856,0.7477,0.682796,0.7047297,0.384239939
224,0.70991,0.67732,0.55232,0.72946,0.65076,0.74863,0.682676,0.6790426,0.380498393
225,0.711924,0.67921,0.55436,0.72364,0.65064,0.75732,0.6829,0.6781671,0.382716938
226,0.713915,0.68219,0.55265,0.73086,0.64618,0.74994,0.68013,0.68437904,0.376636926
227,0.7122,0.68311,0.55806,0.74303,0.646855,0.747001,0.68006,0.68603396,0.404770471
228,0.71208,0.68122,0.55831,0.729973,0.64976,0.747073,0.680721,0.6757927,0.380042692
229,0.70957,0.680421,0.55931,0.72831,0.64893,0.754233,0.68074,0.6672063,0.384827553
230,0.70945,0.680565,0.562023,0.736209,0.648738,0.755276,0.6808,0.6408356,0.410538687
231,0.710042,0.68114,0.56205,0.74916,0.6506,0.74687,0.68092,0.6971986,0.425265026
232,0.7097,0.68183,0.56339,0.7278,0.64749,0.741677,0.68127,0.629551,0.408092291
233,0.711625,0.6823,0.56273,0.72902,0.64888,0.746989,0.68459,0.6888401,0.397994915
234,0.71216,0.68088,0.561543,0.73407,0.64775,0.74429,0.683191,0.6902312,0.389516477
235,0.71128,0.6813,0.55599,0.714994,0.647767,0.75443,0.68321,0.67525303,0.410718569
236,0.71173,0.68255,0.55422,0.73214,0.65515,0.74129,0.682352,0.6793423,0.422974529
237,0.71235,0.681488,0.55655,0.73949,0.65499,0.753453,0.68232,0.64654386,0.417458147
238,0.713064,0.68425,0.55419,0.70463,0.655094,0.73989,0.68276,0.692078,0.399278074
239,0.714839,0.68615,0.549947,0.710401,0.65559,0.74725,0.684247,0.69687486,0.388605075
240,0.715486,0.68475,0.557382,0.73081,0.65437,0.751642,0.6813,0.6946803,0.409591308
241,0.71293,0.68609,0.556542,0.730057,0.65261,0.755108,0.68337,0.66261333,0.405705857
242,0.714395,0.68547,0.552501,0.71446,0.65361,0.75542,0.68198,0.68375546,0.417002446
243,0.7164,0.68807,0.549599,0.72541,0.6542,0.75229,0.680517,0.71122944,0.398870341
244,0.713076,0.69378,0.54462,0.69603,0.65363,0.74433,0.680409,0.6376697,0.411929774
245,0.710713,0.69298,0.54194,0.729493,0.65643,0.74639,0.680157,0.68845636,0.410526694
246,0.71203,0.69369,0.544119,0.7164,0.65623,0.745802,0.67996,0.6868614,0.438420396
247,0.71242,0.691694,0.55139,0.68237,0.6579,0.74549,0.679,0.6521562,0.429270399
248,0.71021,0.69162,0.54911,0.73465,0.65513,0.74183,0.6826,0.6765122,0.389264642
249,0.712992,0.694128,0.546265,0.710605,0.65655,0.758178,0.68127,0.6931213,0.39628004
250,0.7149,0.69421,0.5466,0.73337,0.65354,0.7545,0.680853,0.71408355,0.421655394
251,0.715954,0.69557,0.54765,0.742157,0.65808,0.7628,0.67915,0.68797666,0.413260901
252,0.71525,0.69733,0.552105,0.703326,0.6555,0.75062,0.679762,0.69781023,0.402072241
253,0.71253,0.69752,0.552237,0.70922,0.654674,0.7582,0.6803,0.68042165,0.437209191
254,0.71218,0.69378,0.551626,0.736364,0.65372,0.754796,0.67885,0.6625893,0.44214995
255,0.710006,0.69481,0.54651,0.73331,0.65334,0.750635,0.68045,0.68530244,0.421427544
256,0.71107,0.693409,0.546925,0.740022,0.653427,0.752974,0.67929,0.69586754,0.413452775
257,0.71202,0.693325,0.5426,0.714575,0.65453,0.75179,0.6808,0.6830719,0.400369358
258,0.713244,0.69399,0.54612,0.708759,0.65487,0.76006,0.677651,0.69249773,0.406377416
259,0.71353,0.69417,0.546673,0.73253,0.65674,0.73275,0.676152,0.6850026,0.395512544
260,0.71477,0.690998,0.546973,0.729013,0.6549,0.74617,0.676955,0.69518393,0.410646616
261,0.71404,0.693541,0.549479,0.73552,0.653427,0.75974,0.67903,0.68481076,0.418441502
262,0.71557,0.694464,0.55171,0.74567,0.654926,0.74108,0.67947,0.7018036,0.412889145
263,0.71541,0.69482,0.551362,0.727154,0.658751,0.7557,0.679498,0.6788627,0.401664508
264,0.71546,0.6936,0.54832,0.72199,0.655885,0.75363,0.682004,0.6760565,0.437413057
265,0.71623,0.692437,0.547452,0.741689,0.654938,0.75396,0.6823,0.6840433,0.405693865
266,0.7164,0.692449,0.55001,0.729037,0.654218,0.746114,0.6823,0.6865856,0.414699957
267,0.716493,0.69402,0.545222,0.73612,0.65409,0.744315,0.6813,0.6883844,0.420072432
268,0.715882,0.693936,0.545318,0.731676,0.65182,0.75257,0.6813,0.6881206,0.424809325
269,0.715186,0.6943,0.54757,0.7271,0.65262,0.74886,0.679462,0.67621243,0.438072624
270,0.71524,0.69404,0.53917,0.720487,0.65319,0.7496,0.6783,0.69248575,0.449249292
271,0.71717,0.69338,0.539729,0.740622,0.65648,0.747517,0.676728,0.65710896,0.438360436
272,0.714527,0.69465,0.542416,0.725979,0.6574,0.74248,0.67509,0.6745695,0.402731808
273,0.71661,0.695795,0.54768,0.74833,0.657,0.745191,0.67557,0.68761694,0.432664172
274,0.71666,0.69404,0.54865,0.720835,0.656473,0.74976,0.67737,0.67688394,0.436801458
275,0.71862,0.69379,0.55174,0.72815,0.65472,0.74744,0.67859,0.7033386,0.429246414
276,0.71826,0.694596,0.55123,0.735585,0.655322,0.729649,0.679018,0.68802464,0.436861419
277,0.71734,0.69456,0.5533,0.705832,0.655573,0.73577,0.677807,0.62126446,0.445052046
278,0.71678,0.69574,0.556758,0.7225,0.6554,0.744003,0.680433,0.68305993,0.428526886
279,0.71625,0.69585,0.559037,0.730452,0.652647,0.75803,0.67803,0.6961073,0.446107354
280,0.715582,0.697582,0.55963,0.694332,0.652911,0.749004,0.67772,0.6818487,0.435482324
281,0.71541,0.69679,0.56673,0.7256,0.65161,0.74772,0.675504,0.6903751,0.450616396
282,0.71371,0.69848,0.5655,0.71577,0.65445,0.74126,0.67772,0.6823164,0.435146544
283,0.711061,0.701,0.56323,0.72753,0.655753,0.74022,0.6765,0.66213363,0.427531539
284,0.7112,0.70077,0.56635,0.722729,0.656509,0.753273,0.6775,0.67489326,0.440039334
285,0.710929,0.69909,0.56618,0.72805,0.6574,0.74131,0.67772,0.66168994,0.444248573
286,0.71216,0.6981,0.56381,0.716853,0.657564,0.7526,0.677795,0.667722,0.455677076
287,0.71551,0.70002,0.563198,0.73432,0.65674,0.748429,0.68014,0.7063366,0.427411618
288,0.71446,0.69764,0.56613,0.738391,0.65902,0.74432,0.680829,0.6739099,0.439943397
289,0.71371,0.69805,0.56239,0.73867,0.658703,0.74153,0.68033,0.66045475,0.43591404
290,0.712992,0.696299,0.565788,0.741065,0.65802,0.742384,0.676871,0.68647766,0.450964168
291,0.71375,0.69707,0.56902,0.742732,0.6589,0.75593,0.677519,0.6897515,0.472849811
292,0.7162,0.6965,0.56915,0.700652,0.659795,0.74722,0.677687,0.684439,0.457655778
293,0.71354,0.696742,0.565788,0.73533,0.65917,0.743,0.677843,0.6708879,0.436285797
294,0.71533,0.6981,0.56529,0.74377,0.659231,0.740178,0.678239,0.69837385,0.450604404
295,0.7176,0.69757,0.56542,0.72986,0.657648,0.75214,0.67622,0.7086751,0.458819015
296,0.71559,0.69729,0.57123,0.732863,0.65978,0.749184,0.6753,0.6908308,0.449752962
297,0.71828,0.69926,0.57105,0.71059,0.66202,0.75336,0.67662,0.70720005,0.446778913
298,0.7184,0.69808,0.568307,0.726639,0.661641,0.75536,0.6783,0.67778337,0.45120401
299,0.71674,0.69575,0.567119,0.72234,0.663224,0.75324,0.67942,0.6971627,0.444368494
300,0.71739,0.69589,0.56351,0.721362,0.663308,0.75301,0.67933,0.6922219,0.448361875
301,0.717009,0.69677,0.56691,0.7295,0.66079,0.72914,0.67927,0.67020434,0.463447978
302,0.71692,0.698865,0.56881,0.69727,0.660238,0.75711,0.67882,0.6789106,0.447690315
303,0.71602,0.69587,0.56806,0.71605,0.660418,0.74272,0.6788,0.6850986,0.417781935
304,0.71419,0.695615,0.56696,0.73437,0.661546,0.7362,0.67899,0.68192065,0.43152492
305,0.71399,0.6959,0.567335,0.66386,0.65974,0.75291,0.681129,0.6603948,0.456516525
306,0.71359,0.694872,0.56993,0.7294,0.65457,0.74275,0.67907,0.68854034,0.452175373
307,0.71375,0.693073,0.57345,0.733258,0.656065,0.74671,0.681201,0.6588358,0.457319998
308,0.71511,0.6925,0.57276,0.74026,0.65876,0.72876,0.682232,0.6665827,0.453914232
309,0.715618,0.691082,0.56953,0.71661,0.66017,0.748309,0.68278,0.67080396,0.457799683
310,0.7133,0.692054,0.565021,0.717945,0.66148,0.7488,0.68216,0.685962,0.467237492
311,0.714575,0.69189,0.567036,0.707248,0.661366,0.7362,0.68184,0.65484244,0.459010889
312,0.71417,0.692,0.56719,0.70098,0.65784,0.74935,0.67965,0.6796541,0.466589917
313,0.71325,0.692401,0.570717,0.73117,0.657252,0.74192,0.680433,0.6992733,0.461013575
314,0.71372,0.69386,0.578224,0.71874,0.65635,0.74754,0.6817,0.7001847,0.444368494
315,0.714263,0.695076,0.573427,0.734698,0.657108,0.72774,0.684367,0.6253418,0.458699093
316,0.71553,0.69633,0.57179,0.72016,0.65932,0.729529,0.684498,0.6742217,0.453818295
317,0.71415,0.694416,0.576629,0.73092,0.660802,0.73614,0.68416,0.68648964,0.463040246
318,0.71328,0.695171,0.57503,0.728917,0.6615,0.74854,0.68352,0.6948842,0.480428839
319,0.711805,0.69267,0.57367,0.725,0.66411,0.734062,0.68469,0.68401927,0.461181465
320,0.71161,0.692101,0.569314,0.72183,0.664268,0.744879,0.68313,0.6918022,0.482491486
321,0.713328,0.6935,0.571904,0.713987,0.66551,0.74362,0.683059,0.68160886,0.464095553
322,0.71137,0.697054,0.57574,0.70336,0.664496,0.73981,0.682364,0.681393,0.476507411
323,0.71242,0.69939,0.57603,0.7142,0.664759,0.731292,0.68232,0.6867175,0.44754641
324,0.712596,0.69707,0.5762,0.72201,0.6621,0.719216,0.679989,0.689008,0.454357941
325,0.7128,0.69866,0.57743,0.72313,0.66552,0.73509,0.6826,0.6940687,0.457607809
326,0.71399,0.69745,0.57605,0.72255,0.66538,0.72115,0.681752,0.68849236,0.464347388
327,0.71386,0.699477,0.572816,0.72003,0.665335,0.7361,0.6813,0.67892265,0.471806495
328,0.715186,0.69908,0.5686,0.70899,0.664723,0.754533,0.68098,0.70249915,0.482431525
329,0.7133,0.69989,0.57341,0.73949,0.66374,0.7396,0.680421,0.6687293,0.459718425
330,0.71362,0.70164,0.56876,0.72691,0.6634,0.7423,0.68277,0.6811891,0.460258071
331,0.715834,0.70049,0.5746,0.725188,0.662745,0.74116,0.683923,0.6887442,0.456300667
332,0.71613,0.70094,0.570585,0.726411,0.6646,0.73008,0.68614,0.6833837,0.465414688
333,0.71736,0.699429,0.57024,0.717897,0.665899,0.747385,0.68517,0.6909867,0.465138869
334,0.718064,0.697774,0.57108,0.72089,0.6646,0.742301,0.68688,0.6927735,0.446658992
335,0.716721,0.69923,0.575982,0.72389,0.664975,0.7414,0.68499,0.6416031,0.451959515
336,0.71567,0.70079,0.5793,0.71505,0.66387,0.75056,0.68503,0.68517053,0.431273085
337,0.715042,0.701923,0.57652,0.70764,0.664891,0.74166,0.68549,0.6780832,0.437281144
338,0.71475,0.70234,0.576018,0.723521,0.66525,0.74874,0.68322,0.6894038,0.45637262
339,0.71468,0.707092,0.57739,0.718028,0.665779,0.73925,0.682184,0.7014319,0.478594042
340,0.714095,0.70691,0.57195,0.701659,0.6648,0.74136,0.68346,0.6728666,0.471566652
341,0.71371,0.708459,0.57525,0.726903,0.66561,0.734182,0.684978,0.6797861,0.46053389
342,0.717285,0.70501,0.57514,0.731723,0.665143,0.747205,0.685997,0.69611937,0.478258263
343,0.715582,0.7048,0.57793,0.71082,0.66507,0.74591,0.68567,0.6842591,0.488523529
344,0.71822,0.705389,0.57684,0.732551,0.66543,0.752866,0.685026,0.69746244,0.472945748
345,0.713771,0.70401,0.57564,0.705964,0.666378,0.73644,0.685434,0.6398882,0.471866456
346,0.71569,0.70445,0.5763,0.73718,0.665671,0.730129,0.68526,0.6923898,0.477490766
347,0.71503,0.705041,0.5746,0.730368,0.66636,0.736376,0.68477,0.6894757,0.494075886
348,0.71661,0.706276,0.572024,0.717945,0.667566,0.7393,0.68505,0.6873411,0.487708064
349,0.71703,0.7064,0.57666,0.722,0.66788,0.7374,0.6835,0.63386816,0.494915336
350,0.719252,0.7063,0.574303,0.724876,0.667482,0.7448,0.6869,0.6887442,0.478845877
351,0.715474,0.706192,0.57496,0.69849,0.666678,0.74146,0.686345,0.6751451,0.4841464
352,0.716889,0.7057,0.574051,0.69179,0.667781,0.7423,0.68415,0.6942006,0.477790569
353,0.716362,0.703986,0.57272,0.71405,0.66496,0.74468,0.684211,0.6901353,0.496750132
354,0.715966,0.70454,0.574279,0.716266,0.662577,0.74773,0.68469,0.65646136,0.492816712
355,0.716278,0.702631,0.572312,0.7149,0.6645,0.75351,0.686513,0.67169136,0.49077805
356,0.718688,0.702355,0.56653,0.714911,0.6641,0.74817,0.68689,0.70363843,0.499172543
357,0.719911,0.701839,0.567419,0.717909,0.664232,0.74954,0.68526,0.7022833,0.49044227
358,0.72183,0.70242,0.565153,0.715174,0.66358,0.74724,0.685254,0.70324266,0.474504725
359,0.72064,0.7047,0.56155,0.723209,0.66544,0.7453,0.6829,0.647827,0.493008586
360,0.720019,0.704214,0.56752,0.70979,0.66687,0.744927,0.684103,0.7030868,0.459346669
361,0.720055,0.7035,0.56217,0.718028,0.66693,0.75062,0.68681,0.70187557,0.466469996
362,0.721242,0.70378,0.56305,0.682676,0.667026,0.7392,0.68803,0.7018636,0.50832254
363,0.72178,0.70366,0.56388,0.73617,0.66526,0.74302,0.689,0.70355445,0.505600326
364,0.72028,0.702978,0.56648,0.72503,0.66673,0.750767,0.68693,0.6927376,0.497529621
365,0.719,0.701168,0.568487,0.72234,0.6677,0.74323,0.68884,0.6925217,0.505204586
366,0.719575,0.700244,0.567036,0.71296,0.67022,0.747613,0.687568,0.68731713,0.497169857
367,0.72077,0.70163,0.569746,0.67592,0.67006,0.744099,0.68886,0.69117856,0.510001439
368,0.720091,0.699908,0.57057,0.715882,0.668177,0.75472,0.68816,0.6927735,0.489494891
369,0.722202,0.696874,0.57323,0.72169,0.667781,0.72698,0.68945,0.70267904,0.485837291
370,0.721015,0.69953,0.57442,0.71787,0.66647,0.73402,0.689547,0.6694728,0.495466974
371,0.722514,0.70074,0.575814,0.699609,0.66729,0.730404,0.689379,0.6934811,0.494351705
372,0.72376,0.69948,0.576437,0.70474,0.667302,0.747661,0.690255,0.7132801,0.482095745
373,0.72343,0.700076,0.57361,0.712452,0.6664,0.73901,0.6914,0.6725428,0.511404519
374,0.71979,0.701311,0.576509,0.71283,0.66492,0.74344,0.690782,0.65208423,0.491761405
375,0.7188,0.70343,0.571868,0.73138,0.66595,0.744447,0.69018,0.6755648,0.50073152
376,0.719432,0.70341,0.57072,0.70565,0.6646,0.74994,0.688492,0.6987456,0.493800067
377,0.7187,0.703686,0.57116,0.72454,0.664544,0.7511,0.69237,0.6934211,0.48903919
378,0.71687,0.70291,0.57249,0.70531,0.66587,0.74463,0.68948,0.66517967,0.490658128
379,0.7163,0.7032,0.571413,0.70678,0.66438,0.73142,0.69185,0.6875929,0.501343119
380,0.714707,0.702846,0.5731,0.69882,0.661941,0.74838,0.68995,0.6925457,0.508178635
381,0.717021,0.702235,0.575706,0.70817,0.659711,0.74173,0.68979,0.68692136,0.507051374
382,0.72016,0.702715,0.57349,0.707883,0.6585,0.73727,0.69009,0.7052334,0.508538399
383,0.72012,0.70291,0.574663,0.69905,0.6577,0.75182,0.689067,0.6882165,0.494963304
384,0.71933,0.703734,0.5764,0.71546,0.65,0.74924,0.690027,0.69235384,0.494411666
385,0.71936,0.704082,0.572,0.711397,0.658,0.74381,0.69098,0.68347967,0.477886506
386,0.71871,0.702187,0.571065,0.721554,0.657108,0.74982,0.68977,0.68595004,0.482143714
387,0.720391,0.702403,0.573883,0.69543,0.658488,0.74517,0.6905,0.69003934,0.482443517
388,0.7209,0.70395,0.577,0.721,0.66016,0.737132,0.6893,0.69671893,0.488535521
389,0.721,0.70089,0.574938,0.720667,0.6616,0.735549,0.689079,0.6891279,0.481220319
390,0.71985,0.70234,0.57486,0.70572,0.660466,0.726195,0.6879,0.6815969,0.505756224
391,0.71976,0.702535,0.577948,0.717633,0.66151,0.72732,0.6865,0.65327144,0.483870581
392,0.72059,0.70228,0.577169,0.7241,0.663188,0.7497,0.688,0.69890153,0.491257735
393,0.72269,0.69987,0.57257,0.7316,0.6642,0.74445,0.687449,0.6848347,0.509989447
394,0.72118,0.700688,0.572336,0.72647,0.66402,0.752962,0.68821,0.6832038,0.505348491
395,0.7195,0.69923,0.57393,0.708147,0.66547,0.72633,0.688624,0.6886842,0.495850722
396,0.719276,0.701012,0.570933,0.71554,0.665287,0.74375,0.68947,0.6850386,0.490358325
397,0.716541,0.699285,0.57191,0.72602,0.664064,0.753405,0.69068,0.6398043,0.502314482
398,0.7179,0.700664,0.5747,0.71874,0.66374,0.74676,0.68936,0.6856622,0.494687485
399,0.71997,0.69894,0.57222,0.695651,0.66452,0.74312,0.687281,0.6938648,0.501786828
400,0.71605,0.699333,0.575802,0.71064,0.6646,0.745227,0.685902,0.67462945,0.513035449
401,0.71577,0.70137,0.57498,0.719731,0.66814,0.741593,0.6876,0.6739459,0.496366384
402,0.7151,0.7012,0.57477,0.71682,0.669592,0.750191,0.68806,0.6544587,0.50972562
403,0.716493,0.70047,0.57227,0.70742,0.6689,0.743224,0.688492,0.6926896,0.493464287
404,0.71692,0.70034,0.576857,0.70838,0.66684,0.74864,0.68807,0.6995371,0.518431909
405,0.7149,0.7003,0.57593,0.6744,0.665779,0.74158,0.68838,0.6789826,0.513850914
406,0.71449,0.69873,0.57533,0.71059,0.666726,0.733043,0.69035,0.6911666,0.506787547
407,0.71521,0.69615,0.58115,0.7131,0.66705,0.7468,0.68736,0.69061494,0.515469852
408,0.716398,0.6965,0.58324,0.7148,0.66841,0.747001,0.688624,0.68240035,0.510409172
409,0.7149,0.69484,0.579016,0.719312,0.66806,0.741329,0.685734,0.67941433,0.506068019
410,0.716673,0.693277,0.575226,0.722729,0.66742,0.749496,0.68758,0.70101213,0.516273325
411,0.71505,0.692797,0.5792,0.718,0.66504,0.745502,0.685866,0.6728666,0.515397899
412,0.7162,0.69625,0.57959,0.6951,0.665635,0.75,0.68693,0.7001127,0.51012136
413,0.71542,0.69603,0.5823,0.714263,0.66689,0.74358,0.6862,0.66424423,0.489171104
414,0.7131,0.697654,0.58276,0.726735,0.666246,0.74224,0.68676,0.66625893,0.527653859
415,0.71282,0.699285,0.58148,0.7091,0.667769,0.742636,0.68508,0.669197,0.519043507
416,0.71301,0.699165,0.58094,0.69876,0.66779,0.742169,0.687233,0.67967814,0.52434403
417,0.7142,0.697966,0.58047,0.71753,0.668849,0.752818,0.68641,0.66510767,0.503741546
418,0.71696,0.699309,0.581018,0.70742,0.668093,0.736856,0.68557,0.71132535,0.487096465
419,0.71549,0.698709,0.58202,0.714527,0.66863,0.748488,0.68611,0.678383,0.512999472
420,0.7134,0.696754,0.580275,0.700868,0.66803,0.74267,0.685386,0.6483067,0.51675301
421,0.713651,0.698673,0.57943,0.68786,0.66696,0.752038,0.68469,0.68708926,0.498488991
422,0.714563,0.69927,0.5776,0.693337,0.66755,0.737108,0.684822,0.67726773,0.497385715
423,0.71399,0.699776,0.57811,0.70318,0.665011,0.724648,0.685026,0.6735142,0.514186694
424,0.714383,0.70058,0.579795,0.724576,0.66564,0.736772,0.68736,0.6949681,0.506559697
425,0.71205,0.70173,0.5795,0.70471,0.66739,0.748884,0.68689,0.6618338,0.524739771
426,0.712584,0.70118,0.58131,0.705077,0.66384,0.74303,0.68735,0.68294,0.532486689
427,0.71292,0.70265,0.58166,0.66908,0.66503,0.74725,0.68843,0.69121456,0.503046002
428,0.713771,0.703122,0.58272,0.71137,0.66556,0.7454,0.68645,0.66562337,0.508778241
429,0.716853,0.702798,0.58488,0.66098,0.665299,0.72803,0.6864,0.7016837,0.523408644
430,0.7144,0.70395,0.58679,0.70317,0.66555,0.73869,0.686225,0.64079964,0.509054061
431,0.71233,0.70353,0.586811,0.71638,0.665503,0.744879,0.68544,0.68954766,0.507890824
432,0.713903,0.70141,0.58772,0.71554,0.66535,0.741557,0.68518,0.7018516,0.519691083
433,0.715582,0.70329,0.58775,0.7104,0.665023,0.7494,0.687616,0.7053653,0.522677124
434,0.716505,0.70173,0.58781,0.729133,0.663836,0.747997,0.6864,0.6929894,0.516285317
435,0.715966,0.70089,0.58826,0.71464,0.66329,0.73902,0.68764,0.68175274,0.52361251
436,0.718376,0.701743,0.58482,0.715342,0.66531,0.749184,0.686489,0.7006164,0.50056363
437,0.71976,0.70365,0.58394,0.7194,0.66369,0.71417,0.68705,0.7034825,0.527402024
438,0.71933,0.70396,0.58509,0.720751,0.66422,0.7346,0.6865,0.67928237,0.526418669
439,0.71994,0.70413,0.584016,0.7271,0.66479,0.74052,0.689151,0.6892119,0.523672471
440,0.72023,0.7027,0.58404,0.701875,0.663224,0.74946,0.69161,0.69761837,0.521909627
441,0.718832,0.7026,0.58771,0.689,0.66142,0.72141,0.69044,0.68266416,0.503046002
442,0.71756,0.7027,0.588,0.70362,0.662037,0.746738,0.68978,0.66712236,0.514282631
443,0.71658,0.703902,0.59051,0.690027,0.6645,0.73809,0.68873,0.62921524,0.536108313
444,0.71774,0.70483,0.590336,0.68916,0.66452,0.74669,0.68816,0.699669,0.521729745
445,0.72025,0.70462,0.5868,0.71567,0.66204,0.73768,0.686309,0.7171296,0.530112246
446,0.721278,0.7057,0.58653,0.7057,0.65996,0.73718,0.687233,0.708891,0.520386626
447,0.720667,0.70568,0.58483,0.71392,0.65959,0.7427,0.68861,0.6789826,0.53400969
448,0.720211,0.70625,0.57987,0.71148,0.660466,0.729517,0.687544,0.69243777,0.517964215
449,0.72132,0.70717,0.58328,0.6939,0.66095,0.741677,0.688936,0.6602509,0.536779872
450,0.72111,0.7058,0.583309,0.71323,0.66173,0.731292,0.68839,0.6667986,0.54356742
451,0.71784,0.704693,0.580767,0.71871,0.661677,0.737732,0.689247,0.6580563,0.542536096
452,0.71788,0.705569,0.57907,0.693457,0.65972,0.7393,0.690471,0.6904111,0.533530004
453,0.719252,0.706312,0.58127,0.720499,0.662577,0.74034,0.68931,0.7024752,0.534993045
454,0.720799,0.70566,0.58455,0.725056,0.6622,0.73712,0.689,0.69271356,0.517664412
455,0.720823,0.70607,0.583621,0.71965,0.66374,0.739566,0.688972,0.69963306,0.516237348
456,0.72149,0.70841,0.582517,0.69386,0.661977,0.734877,0.6889,0.69806206,0.515973521
457,0.720823,0.70716,0.578836,0.703998,0.661,0.732815,0.68997,0.67383796,0.521058186
458,0.72318,0.70795,0.58318,0.712116,0.66055,0.74374,0.688624,0.6811891,0.524487936
459,0.72347,0.70759,0.586079,0.7149,0.66279,0.74029,0.6905,0.6562335,0.537007723
460,0.72286,0.70929,0.58872,0.70856,0.665731,0.75117,0.68854,0.69262964,0.539945796
461,0.7234,0.7102,0.58856,0.71077,0.66707,0.74776,0.68782,0.69289345,0.522437281
462,0.7241,0.709646,0.5899,0.709826,0.669592,0.744975,0.68704,0.7016837,0.518911594
463,0.723413,0.71053,0.5914,0.712548,0.66875,0.743,0.69129,0.6348875,0.530184199
464,0.72314,0.71098,0.590288,0.71066,0.66565,0.726855,0.691862,0.701192,0.513023457
465,0.723245,0.70992,0.58901,0.71361,0.66582,0.73098,0.69176,0.7049815,0.52631074
466,0.72227,0.70974,0.58898,0.70809,0.66786,0.73498,0.69008,0.68507457,0.537619322
467,0.72178,0.709166,0.589557,0.703,0.66798,0.743,0.690171,0.6789826,0.527869717
468,0.722334,0.70765,0.58553,0.72458,0.6649,0.74039,0.68964,0.679894,0.52051854
469,0.725356,0.70933,0.58303,0.71963,0.66719,0.74323,0.68821,0.71086967,0.529320766
470,0.72354,0.70636,0.581198,0.707535,0.66706,0.73533,0.6879,0.6887082,0.513167362
471,0.723869,0.706528,0.580239,0.69745,0.66583,0.734062,0.68925,0.71175706,0.532870437
472,0.72377,0.70493,0.581642,0.716098,0.6664,0.7363,0.688,0.69631124,0.536827841
473,0.724049,0.704082,0.5802,0.72119,0.66516,0.72283,0.6893,0.6927016,0.536252219
474,0.72476,0.70224,0.579399,0.709166,0.66499,0.73947,0.687413,0.67935437,0.541540749
475,0.724924,0.703638,0.582,0.7058,0.665779,0.72835,0.68868,0.70797956,0.539058378
476,0.72486,0.704022,0.58248,0.709562,0.66327,0.741773,0.68725,0.7003166,0.541312899
477,0.72367,0.70502,0.5838,0.716505,0.663093,0.74912,0.68714,0.65401495,0.525783086
478,0.72359,0.7038,0.584364,0.70198,0.664268,0.7416,0.685866,0.68371946,0.53041205
479,0.723569,0.704945,0.58595,0.70395,0.6661,0.73748,0.688324,0.68758094,0.535292848
480,0.72418,0.705425,0.585324,0.71244,0.66526,0.74158,0.689511,0.6904471,0.532234854
481,0.72283,0.707547,0.583896,0.684331,0.66496,0.733474,0.688768,0.69717467,0.552129803
482,0.7195,0.70511,0.5823,0.72231,0.666198,0.73249,0.69192,0.6581522,0.529056939
483,0.721062,0.706324,0.58262,0.70181,0.666067,0.74039,0.69277,0.6674102,0.528397371
484,0.71891,0.70524,0.58136,0.71735,0.66552,0.73199,0.691706,0.67646426,0.548772006
485,0.71938,0.70367,0.57917,0.69171,0.66522,0.740933,0.69222,0.67480934,0.524907661
486,0.72141,0.70396,0.577661,0.7144,0.66527,0.73845,0.69102,0.6897755,0.545390224
487,0.723089,0.70441,0.5793,0.7012,0.666222,0.735417,0.68991,0.7084113,0.538770567
488,0.72389,0.702966,0.58118,0.71384,0.665455,0.722286,0.68826,0.6870533,0.539837866
489,0.71963,0.703722,0.581462,0.725,0.665623,0.729625,0.68839,0.67036027,0.528205497
490,0.72168,0.70309,0.58029,0.69852,0.6657,0.730704,0.68948,0.6999928,0.555235765
491,0.7195,0.70401,0.578428,0.70453,0.665935,0.73411,0.687796,0.68253225,0.540797237
492,0.721,0.706036,0.58158,0.69129,0.666115,0.736245,0.687125,0.7030868,0.539442126
493,0.71788,0.70684,0.58161,0.707236,0.6661,0.7327,0.687281,0.6777714,0.541408836
494,0.7186,0.70778,0.58257,0.69974,0.665983,0.73158,0.68589,0.6994891,0.551566173
495,0.71937,0.7072,0.5827,0.69712,0.665635,0.73052,0.68568,0.7009042,0.523828369
496,0.719611,0.71116,0.582697,0.70979,0.664232,0.73903,0.68609,0.68850434,0.54553413
497,0.7186,0.709214,0.586367,0.71278,0.66252,0.7343,0.68645,0.6907109,0.539669976
498,0.72046,0.70997,0.586643,0.71918,0.66356,0.7361,0.686525,0.71182907,0.541744616
499,0.718964,0.70962,0.582829,0.70594,0.666031,0.73941,0.687544,0.6683815,0.544814602
500,0.719683,0.709142,0.582409,0.69411665,0.66771,0.740862,0.6873771,0.6992373,0.533458052

==> sent.csv <==
round,FL_all,CS_all
1,0.519258,0.519258
2,0.64985,0.354744
3,0.645255,0.380011
4,0.65098,0.397978
5,0.66064,0.436833
6,0.671869,0.489612
7,0.69208,0.527456
8,0.68837,0.56956
9,0.689724,0.595395
10,0.70207,0.627175
11,0.697473,0.66007
12,0.709264,0.681414
13,0.70612,0.69668
14,0.711285,0.70881
15,0.7124,0.719034
16,0.715889,0.72667
17,0.7299,0.73318
18,0.72678,0.73194
19,0.72959,0.732172
20,0.73385,0.72914
21,0.736777,0.7257
22,0.7379,0.715665
23,0.740819,0.70791
24,0.738573,0.70185
25,0.74609,0.697473
26,0.746,0.6923
27,0.74778,0.68882
28,0.746996,0.68579
29,0.750701,0.680291
30,0.746434,0.677821
31,0.75204,0.674564
32,0.74935,0.670185
33,0.75261,0.66647
34,0.75171,0.664682
35,0.75317,0.6628
36,0.75204,0.6609
37,0.7533,0.65929
38,0.75407,0.65749
39,0.753846,0.656148
40,0.756204,0.654688
41,0.75597,0.653
42,0.756541,0.653003
43,0.7594,0.652667
44,0.75564,0.65143
45,0.758113,0.65143
46,0.757888,0.65087
47,0.76125,0.649298
48,0.757776,0.648848
49,0.761,0.648736
50,0.76092,0.64839
51,0.7608085,0.6481752


==> sent1.csv <==
round,FL_all,CS_all,FL_10,CS_10,CS_aggregated
0,0.519258,0.519258,0.519258,0.519258,0.519258
1,0.64985,0.354744,0.645255,0.354744,0.69028634
2,0.645255,0.380011,0.646378,0.354744,0.64525545
3,0.65098,0.397978,0.646378,0.360471,0.6601909
4,0.66064,0.436833,0.64559,0.393935,0.64525545
5,0.671869,0.489612,0.64839,0.40988,0.64525545
6,0.69208,0.527456,0.65143,0.436159,0.64615387
7,0.68837,0.56956,0.66322,0.403818,0.35474452
8,0.689724,0.595395,0.703649,0.435822,0.64525545
9,0.70207,0.627175,0.662099,0.43548,0.69938236
10,0.697473,0.66007,0.662099,0.472094,0.6714206
11,0.709264,0.681414,0.69118,0.54003,0.64626616
12,0.70612,0.69668,0.689612,0.5653,0.69949466
13,0.711285,0.70881,0.68714,0.6446,0.64525545
14,0.7124,0.719034,0.63806,0.640539,0.67209435
15,0.715889,0.72667,0.66311,0.6795,0.6571589
16,0.7299,0.73318,0.54373,0.60819,0.35474452
17,0.72678,0.73194,0.64985,0.6101,0.595059
18,0.72959,0.732172,0.64985,0.6314,0.64525545
19,0.73385,0.72914,0.741156,0.650533,0.64525545
20,0.736777,0.7257,0.75014,0.65929,0.64525545
21,0.7379,0.715665,0.74587,0.691409,0.64525545
22,0.740819,0.70791,0.756316,0.69679,0.6475014
23,0.738573,0.70185,0.73419,0.70095,0.7365525
24,0.74609,0.697473,0.74216,0.703088,0.6672656
25,0.746,0.6923,0.732285,0.709152,0.64525545
26,0.74778,0.68882,0.756653,0.711398,0.6592925
27,0.746996,0.68579,0.705783,0.71049,0.62088716
28,0.750701,0.680291,0.75407,0.71622,0.64525545
29,0.746434,0.677821,0.717012,0.68512,0.35474452
30,0.75204,0.674564,0.679842,0.69275,0.734082
31,0.74935,0.670185,0.712745,0.70477,0.64525545
32,0.75261,0.66647,0.72981,0.703649,0.45457608
33,0.75171,0.664682,0.69859,0.71151,0.6471645
34,0.75317,0.6628,0.69814,0.717125,0.6604155
35,0.75204,0.6609,0.75171,0.72071,0.6497473
36,0.7533,0.65929,0.76204,0.72756,0.64525545
37,0.75407,0.65749,0.656709,0.72947,0.64929813
38,0.753846,0.656148,0.732397,0.731386,0.6789444
39,0.756204,0.654688,0.76496,0.73756,0.64525545
40,0.75597,0.653,0.681751,0.74025,0.64525545
41,0.756541,0.653003,0.7401,0.740707,0.64525545
42,0.7594,0.652667,0.737113,0.74149,0.35474452
43,0.75564,0.65143,0.687928,0.741156,0.64525545
44,0.758113,0.65143,0.76754,0.73958,0.64525545
45,0.757888,0.65087,0.719483,0.73554,0.64525545
46,0.76125,0.649298,0.74183,0.73498,0.6671533
47,0.757776,0.648848,0.744974,0.729028,0.64693993
48,0.761,0.648736,0.768107,0.72397,0.64884895
49,0.76092,0.64839,0.7685,0.719258,0.64525545
50,0.7608085,0.6481752,0.75418305,0.71914655,0.73441887
